Scalable LEO Conjunction Screening using Adaptive Synthetic-Covariance Thresholds

As orbital populations grow, conjunction screening must search more object pairs for potential collision risks. Existing pipelines use early-stage filters, such as an apsis filter, to eliminate pairs whose orbital altitude ranges cannot produce a close approach. However, these filters apply the same fixed threshold to every object, making the screening unnecessarily conservative for well-constrained objects while potentially insufficient for objects with greater orbit-prediction uncertainty. In this work, we present an uncertainty-aware conjunction screening method that replaces a single fixed apsis threshold with object-specific thresholds derived from propagated radial uncertainty. The resulting thresholds vary across both objects and prediction time, becoming narrower when propagated uncertainty is small and wider when uncertainty grows. We pair this adaptive screening rule with a binary-search altitude sweep that makes resulting heterogeneous intervals efficient to evaluate at catalog scale with log-linear search complexity. We evaluate the method on 33,791 objects from the Space-Track General Perturbations (GP) catalog using the preceding eight public ephemeris snapshots and a seven-day prediction horizon. The adaptive sieve retains 162.8 million candidate pairs, reducing the candidate set by 28.78% relative to a fixed 50 km apsis threshold and by 71.48% relative to brute-force all-pairs screening. It retains all close approaches identified in two independently propagated reference sets. At the largest tested catalog size, the binary-search sweep is 27 times faster than exhaustive interval evaluation while returning the same candidate set. These results demonstrate that uncertainty-aware screening can substantially reduce the candidate burden passed to downstream conjunction analysis, providing a scalable path toward managing increasingly large and heterogeneous orbital populations.

==> results/figures_final/figure3_cdm_covariance_validation.json <==
[
  {
    "norad": 20580,
    "tca": "2023-06-13T00:19:23.766000+00:00",
    "reason": "ok",
    "n_tle": 66,
    "latest_tle_epoch": "2023-06-12T18:52:30.086976+00:00",
    "horizon_days": 0.2270101738888889,
    "drag_area_m2": 0.00013948479594899077,
    "predicted_cr_r_m2": 1024.4689488943188,
    "reported_cr_r_m2": 885.2074177874745,
    "ratio_predicted_over_reported": 1.157320790933859,
    "predicted_ct_t_m2": 104427.77761315214,
    "reported_ct_t_m2": 84938293.53826459,
    "ratio_ct_t_predicted_over_reported": 0.0012294546224443227,
    "predicted_cn_n_m2": 5085.343266349339,
    "reported_cn_n_m2": 105.54800493583011,
    "ratio_cn_n_predicted_over_reported": 48.18038265565577,
    "object_name": "HST",
    "cdm_file": "000020580_conj_000002017_20230613_001923_20230608_063715.cdm"
  },
  {
    "norad": 2017,
    "tca": "2023-06-13T00:19:23.766000+00:00",
    "reason": "non_leo_out_of_scope",
    "n_tle": 71,
    "object_name": "DIAMANT R/B",
    "cdm_file": "000020580_conj_000002017_20230613_001923_20230608_063715.cdm"
  },
  {
    "norad": 20580,
    "tca": "2021-03-15T21:29:55.881000+00:00",
    "reason": "ok",
    "n_tle": 74,
    "latest_tle_epoch": "2021-03-14T11:06:05.242752+00:00",
    "horizon_days": 1.4332249797222223,
    "drag_area_m2": 2.449504809169634e-05,
    "predicted_cr_r_m2": 495.11020293702626,
    "reported_cr_r_m2": 12.43818360065978,
    "ratio_predicted_over_reported": 39.80566767890154,
    "predicted_ct_t_m2": 237514.49267681775,
    "reported_ct_t_m2": 101194.375905594,
    "ratio_ct_t_predicted_over_reported": 2.3471115914425833,
    "predicted_cn_n_m2": 7406.576989313177,
    "reported_cn_n_m2": 31.173395138239304,
    "ratio_cn_n_predicted_over_reported": 237.59288830967887,
    "object_name": "HST",
    "cdm_file": "000020580_conj_000022015_20210315_212955_20210313_065123.cdm"
  },
  {
    "norad": 22015,
    "tca": "2021-03-15T21:29:55.881000+00:00",
    "reason": "ok",
    "n_tle": 66,
    "latest_tle_epoch": "2021-03-14T19:52:05.661120+00:00",
    "horizon_days": 1.0679423597222222,
    "drag_area_m2": 6.106511397707651e-05,
    "predicted_cr_r_m2": 834.8798263203195,
    "reported_cr_r_m2": 25.619168633689128,
    "ratio_predicted_over_reported": 32.58809207502757,
    "predicted_ct_t_m2": 2063493.1842414835,
    "reported_ct_t_m2": 600032.0074834498,
    "ratio_ct_t_predicted_over_reported": 3.4389718523447255,
    "predicted_cn_n_m2": 52971.74729057967,
    "reported_cn_n_m2": 18.35500914940834,
    "ratio_cn_n_predicted_over_reported": 2885.955918593872,
    "object_name": "DELTA 2 R/B(1)",
    "cdm_file": "000020580_conj_000022015_20210315_212955_20210313_065123.cdm"
  },
  {
    "norad": 25994,
    "tca": "2022-02-24T10:03:07.749000+00:00",
    "reason": "ok",
    "n_tle": 129,
    "latest_tle_epoch": "2022-02-23T18:28:20.903232+00:00",
    "horizon_days": 0.6491533075,
    "drag_area_m2": 6.6044767583164725e-06,
    "predicted_cr_r_m2": 1094.3556418409194,
    "reported_cr_r_m2": 29.49810804923603,
    "ratio_predicted_over_reported": 37.099180734381434,
    "predicted_ct_t_m2": 9028.552826451096,
    "reported_ct_t_m2": 37229.27204092876,
    "ratio_ct_t_predicted_over_reported": 0.24251220428176443,
    "predicted_cn_n_m2": 684.5801753577907,
    "reported_cn_n_m2": 3.087337909745846,
    "ratio_cn_n_predicted_over_reported": 221.73801358016763,
    "object_name": "TERRA",
    "cdm_file": "000025994_conj_000026132_20220224_100307_20220221_225515.cdm"
  },
  {
    "norad": 26132,
    "tca": "2022-02-24T10:03:07.749000+00:00",
    "reason": "ok",
    "n_tle": 65,
    "latest_tle_epoch": "2022-02-23T20:13:10.736832+00:00",
    "horizon_days": 0.5763543075,
    "drag_area_m2": 7.472182473128507e-05,
    "predicted_cr_r_m2": 1294.8961001438365,
    "reported_cr_r_m2": 347.5351987554264,
    "ratio_predicted_over_reported": 3.7259423067966813,
    "predicted_ct_t_m2": 176139.3124658132,
    "reported_ct_t_m2": 1450503.8494239799,
    "ratio_ct_t_predicted_over_reported": 0.12143319201514781,
    "predicted_cn_n_m2": 674.3922480983539,
    "reported_cn_n_m2": 30.444032788168332,
    "ratio_cn_n_predicted_over_reported": 22.15186972076996,
    "object_name": "CZ-4 DEB",
    "cdm_file": "000025994_conj_000026132_20220224_100307_20220221_225515.cdm"
  },
  {
    "norad": 25994,
    "tca": "2022-09-28T22:34:45.893000+00:00",
    "reason": "ok",
    "n_tle": 128,
    "latest_tle_epoch": "2022-09-27T20:37:13.293696+00:00",
    "horizon_days": 1.0816273067592592,
    "drag_area_m2": 1.5842024342124072e-05,
    "predicted_cr_r_m2": 1109.7873743667656,
    "reported_cr_r_m2": 28.213090717529443,
    "ratio_predicted_over_reported": 39.33590209871012,
    "predicted_ct_t_m2": 30959.365584754978,
    "reported_ct_t_m2": 574042.4580625275,
    "ratio_ct_t_predicted_over_reported": 0.05393218768041498,
    "predicted_cn_n_m2": 383.368645470835,
    "reported_cn_n_m2": 17.15982300267484,
    "ratio_cn_n_predicted_over_reported": 22.341060593170234,
    "object_name": "TERRA",
    "cdm_file": "000025994_conj_000026980_20220928_223445_20220924_220647.cdm"
  },
  {
    "norad": 26980,
    "tca": "2022-09-28T22:34:45.893000+00:00",
    "reason": "ok",
    "n_tle": 62,
    "latest_tle_epoch": "2022-09-27T19:43:25.007808+00:00",
    "horizon_days": 1.1189917267592593,
    "drag_area_m2": 0.0004343794387978171,
    "predicted_cr_r_m2": 3177.458157348144,
    "reported_cr_r_m2": 6722.342527301069,
    "ratio_predicted_over_reported": 0.47267126666689674,
    "predicted_ct_t_m2": 20953841.3977611,
    "reported_ct_t_m2": 257977936.9387909,
    "ratio_ct_t_predicted_over_reported": 0.08122338540420497,
    "predicted_cn_n_m2": 10815.983095890984,
    "reported_cn_n_m2": 255.0759655199447,
    "ratio_cn_n_predicted_over_reported": 42.40298796416893,
    "object_name": "SL-16 DEB",
    "cdm_file": "000025994_conj_000026980_20220928_223445_20220924_220647.cdm"
  },
  {
    "norad": 25994,
    "tca": "2021-03-24T15:10:47.417000+00:00",
    "reason": "ok",
    "n_tle": 92,
    "latest_tle_epoch": "2021-03-23T22:48:23.082624+00:00",
    "horizon_days": 0.6822260923148148,
    "drag_area_m2": 3.909322349303002e-06,
    "predicted_cr_r_m2": 1249.5078844185607,
    "reported_cr_r_m2": 12.65652366685803,
    "ratio_predicted_over_reported": 98.72441416836143,
    "predicted_ct_t_m2": 7276.470437271236,
    "reported_ct_t_m2": 569.5035048456583,
    "ratio_ct_t_predicted_over_reported": 12.776866824100123,
    "predicted_cn_n_m2": 698.7137488240539,
    "reported_cn_n_m2": 2.473298153229269,
    "ratio_cn_n_predicted_over_reported": 282.5028385323364,
    "object_name": "TERRA",
    "cdm_file": "000025994_conj_000037558_20210324_151047_20210323_154356.cdm"
  },
  {
    "norad": 37558,
    "tca": "2021-03-24T15:10:47.417000+00:00",
    "reason": "ok",
    "n_tle": 29,
    "latest_tle_epoch": "2021-03-23T15:37:32.431584+00:00",
    "horizon_days": 0.9814234423148148,
    "drag_area_m2": 0.00010386353091752924,
    "predicted_cr_r_m2": 26.347483412416533,
    "reported_cr_r_m2": 594.163353469671,
    "ratio_predicted_over_reported": 0.04434383786640156,
    "predicted_ct_t_m2": 4431.780030564913,
    "reported_ct_t_m2": 55221.40915825495,
    "ratio_ct_t_predicted_over_reported": 0.08025474355180258,
    "predicted_cn_n_m2": 12240.689880225986,
    "reported_cn_n_m2": 176.638370961969,
    "ratio_cn_n_predicted_over_reported": 69.29802292425725,
    "object_name": "IRIDIUM 33 DEB",
    "cdm_file": "000025994_conj_000037558_20210324_151047_20210323_154356.cdm"
  },
  {
    "norad": 27424,
    "tca": "2023-08-23T16:55:42.427000+00:00",
    "reason": "ok",
    "n_tle": 86,
    "latest_tle_epoch": "2023-08-22T16:59:17.094336+00:00",
    "horizon_days": 0.9975154243518519,
    "drag_area_m2": 5.814983887232158e-05,
    "predicted_cr_r_m2": 1661.2219928114514,
    "reported_cr_r_m2": 89.65727015102284,
    "ratio_predicted_over_reported": 18.528581006461746,
    "predicted_ct_t_m2": 27499.65325085393,
    "reported_ct_t_m2": 2389981.7552429372,
    "ratio_ct_t_predicted_over_reported": 0.01150621890335671,
    "predicted_cn_n_m2": 1324.5767719134888,
    "reported_cn_n_m2": 7.149810471960926,
    "ratio_cn_n_predicted_over_reported": 185.26040335027326,
    "object_name": "AQUA",
    "cdm_file": "000027424_conj_000031201_20230823_165542_20230819_215513.cdm"
  },
  {
    "norad": 31201,
    "tca": "2023-08-23T16:55:42.427000+00:00",
    "reason": "insufficient_c0_samples",
    "object_name": "FENGYUN 1C DEB",
    "cdm_file": "000027424_conj_000031201_20230823_165542_20230819_215513.cdm"
  },
  {
    "norad": 27424,
    "tca": "2022-05-30T04:20:37.169000+00:00",
    "reason": "ok",
    "n_tle": 109,
    "latest_tle_epoch": "2022-05-29T21:12:06.314688+00:00",
    "horizon_days": 0.2975793323148148,
    "drag_area_m2": 2.699991595467606e-05,
    "predicted_cr_r_m2": 920.5608154077199,
    "reported_cr_r_m2": 60.69553072303138,
    "ratio_predicted_over_reported": 15.166863267222508,
    "predicted_ct_t_m2": 15489.492151173316,
    "reported_ct_t_m2": 2900285.9494579313,
    "ratio_ct_t_predicted_over_reported": 0.0053406775818323465,
    "predicted_cn_n_m2": 547.9429611529171,
    "reported_cn_n_m2": 208.3082882248725,
    "ratio_cn_n_predicted_over_reported": 2.6304424361713483,
    "object_name": "AQUA",
    "cdm_file": "000027424_conj_000041740_20220530_042037_20220525_221911.cdm"
  },
  {
    "norad": 41740,
    "tca": "2022-05-30T04:20:37.169000+00:00",
    "reason": "ok",
    "n_tle": 71,
    "latest_tle_epoch": "2022-05-29T15:06:34.671744+00:00",
    "horizon_days": 0.5514177923148148,
    "drag_area_m2": 0.0010459639110267846,
    "predicted_cr_r_m2": 22575.808981478855,
    "reported_cr_r_m2": 111832.009013898,
    "ratio_predicted_over_reported": 0.20187251557533256,
    "predicted_ct_t_m2": 36472560.13937465,
    "reported_ct_t_m2": 3791941083.396689,
    "ratio_ct_t_predicted_over_reported": 0.009618440618466518,
    "predicted_cn_n_m2": 320.9345072831541,
    "reported_cn_n_m2": 459.986175593191,
    "ratio_cn_n_predicted_over_reported": 0.6977046796445175,
    "object_name": "WORLDVIEW 2 DEB",
    "cdm_file": "000027424_conj_000041740_20220530_042037_20220525_221911.cdm"
  },
  {
    "norad": 27424,
    "tca": "2021-08-03T23:29:39.843000+00:00",
    "reason": "ok",
    "n_tle": 116,
    "latest_tle_epoch": "2021-08-02T19:13:11.392320+00:00",
    "horizon_days": 1.1781070680555554,
    "drag_area_m2": 4.303964769789245e-06,
    "predicted_cr_r_m2": 1571.1408924842801,
    "reported_cr_r_m2": 16.999673862991,
    "ratio_predicted_over_reported": 92.42182556835515,
    "predicted_ct_t_m2": 12095.278667970546,
    "reported_ct_t_m2": 4245.828818514727,
    "ratio_ct_t_predicted_over_reported": 2.848743834237224,
    "predicted_cn_n_m2": 819.2035506068006,
    "reported_cn_n_m2": 1.982154803994473,
    "ratio_cn_n_predicted_over_reported": 413.2893903926814,
    "object_name": "AQUA",
    "cdm_file": "000027424_conj_000048164_20210803_232939_20210801_222613.cdm"
  },
  {
    "norad": 48164,
    "tca": "2021-08-03T23:29:39.843000+00:00",
    "reason": "ok",
    "n_tle": 65,
    "latest_tle_epoch": "2021-08-02T17:04:13.800576+00:00",
    "horizon_days": 1.2676625280555556,
    "drag_area_m2": 0.002680728832962807,
    "predicted_cr_r_m2": 2944813.1406283434,
    "reported_cr_r_m2": 163649.4584420897,
    "ratio_predicted_over_reported": 17.99464030411331,
    "predicted_ct_t_m2": 121435646.40495323,
    "reported_ct_t_m2": 481097588.7082006,
    "ratio_ct_t_predicted_over_reported": 0.2524137498402791,
    "predicted_cn_n_m2": 5722.388551912474,
    "reported_cn_n_m2": 1884.154488247796,
    "ratio_cn_n_predicted_over_reported": 3.037112183531253,
    "object_name": "NOAA 17 DEB",
    "cdm_file": "000027424_conj_000048164_20210803_232939_20210801_222613.cdm"
  },
  {
    "norad": 28485,
    "tca": "2022-04-07T23:11:08.880000+00:00",
    "reason": "ok",
    "n_tle": 67,
    "latest_tle_epoch": "2022-04-06T08:42:41.567904+00:00",
    "horizon_days": 1.60309389,
    "drag_area_m2": 0.00017032801243392853,
    "predicted_cr_r_m2": 60.06854182323385,
    "reported_cr_r_m2": 273.5565471354396,
    "ratio_predicted_over_reported": 0.21958363801650682,
    "predicted_ct_t_m2": 164555.63540776135,
    "reported_ct_t_m2": 909212.916939029,
    "ratio_ct_t_predicted_over_reported": 0.1809869089429097,
    "predicted_cn_n_m2": 25488.81599128059,
    "reported_cn_n_m2": 57.422216886763245,
    "ratio_cn_n_predicted_over_reported": 443.8842206587844,
    "object_name": "SWIFT",
    "cdm_file": "000028485_conj_000044777_20220407_231108_20220406_140506.cdm"
  },
  {
    "norad": 44777,
    "tca": "2022-04-07T23:11:08.880000+00:00",
    "reason": "ok",
    "n_tle": 128,
    "latest_tle_epoch": "2022-04-06T20:33:19.330272+00:00",
    "horizon_days": 1.10960127,
    "drag_area_m2": 0.00026802536430821903,
    "predicted_cr_r_m2": 18966.445684902876,
    "reported_cr_r_m2": 273.8575221718982,
    "ratio_predicted_over_reported": 69.256617581597,
    "predicted_ct_t_m2": 131892405.90968972,
    "reported_ct_t_m2": 985260.3317704072,
    "ratio_ct_t_predicted_over_reported": 133.86553955003265,
    "predicted_cn_n_m2": 1237.6916945126738,
    "reported_cn_n_m2": 28.37993998275705,
    "ratio_cn_n_predicted_over_reported": 43.6114979547055,
    "object_name": "JILIN-01 GAOFEN 2A",
    "cdm_file": "000028485_conj_000044777_20220407_231108_20220406_140506.cdm"
  },
  {
    "norad": 28654,
    "tca": "2022-01-06T19:30:32.302000+00:00",
    "reason": "ok",
    "n_tle": 194,
    "latest_tle_epoch": "2022-01-05T20:58:57.698688+00:00",
    "horizon_days": 0.9385949457407409,
    "drag_area_m2": 6.05025389639866e-06,
    "predicted_cr_r_m2": 260.6407541459008,
    "reported_cr_r_m2": 21.67455391754715,
    "ratio_predicted_over_reported": 12.02519577276711,
    "predicted_ct_t_m2": 1194.3983739109303,
    "reported_ct_t_m2": 577.1902230627194,
    "ratio_ct_t_predicted_over_reported": 2.069332303608932,
    "predicted_cn_n_m2": 113.87203655787614,
    "reported_cn_n_m2": 4.10310229270054,
    "ratio_cn_n_predicted_over_reported": 27.752668209236614,
    "object_name": "NOAA 18",
    "cdm_file": "000028654_conj_000041835_20220106_193032_20220105_161142.cdm"
  },
  {
    "norad": 41835,
    "tca": "2022-01-06T19:30:32.302000+00:00",
    "reason": "ok",
    "n_tle": 72,
    "latest_tle_epoch": "2022-01-05T19:22:53.117472+00:00",
    "horizon_days": 1.0053146357407408,
    "drag_area_m2": 0.00010858111869609991,
    "predicted_cr_r_m2": 2628.6527336467743,
    "reported_cr_r_m2": 113.6390017767695,
    "ratio_predicted_over_reported": 23.131607041132362,
    "predicted_ct_t_m2": 61530.25102807026,
    "reported_ct_t_m2": 61161.83389858812,
    "ratio_ct_t_predicted_over_reported": 1.0060236442565311,
    "predicted_cn_n_m2": 220.29731191996834,
    "reported_cn_n_m2": 19.365875902386293,
    "ratio_cn_n_predicted_over_reported": 11.375540823992525,
    "object_name": "DMSP 5D-2 F12 DEB",
    "cdm_file": "000028654_conj_000041835_20220106_193032_20220105_161142.cdm"
  },
  {
    "norad": 28654,
    "tca": "2023-08-30T14:43:01.958000+00:00",
    "reason": "ok",
    "n_tle": 90,
    "latest_tle_epoch": "2023-08-29T20:27:32.496480+00:00",
    "horizon_days": 0.7607576564814814,
    "drag_area_m2": 1.502876184813496e-05,
    "predicted_cr_r_m2": 685.3888815567324,
    "reported_cr_r_m2": 63.36628724210462,
    "ratio_predicted_over_reported": 10.816301717947523,
    "predicted_ct_t_m2": 6106.649736774786,
    "reported_ct_t_m2": 27227.66788996391,
    "ratio_ct_t_predicted_over_reported": 0.2242810424107491,
    "predicted_cn_n_m2": 444.0250160599978,
    "reported_cn_n_m2": 8.004374783415859,
    "ratio_cn_n_predicted_over_reported": 55.4727918262856,
    "object_name": "NOAA 18",
    "cdm_file": "000028654_conj_000042397_20230830_144301_20230828_004035.cdm"
  },
  {
    "norad": 42397,
    "tca": "2023-08-30T14:43:01.958000+00:00",
    "reason": "ok",
    "n_tle": 16,
    "latest_tle_epoch": "2023-08-29T10:25:48.266688+00:00",
    "horizon_days": 1.1786306864814815,
    "drag_area_m2": 0.0002806598823960111,
    "predicted_cr_r_m2": 8326.112834989854,
    "reported_cr_r_m2": 3595.096480616357,
    "ratio_predicted_over_reported": 2.3159636688143603,
    "predicted_ct_t_m2": 164166.70750857532,
    "reported_ct_t_m2": 8297271.093972565,
    "ratio_ct_t_predicted_over_reported": 0.01978562658123005,
    "predicted_cn_n_m2": 292.80001001111555,
    "reported_cn_n_m2": 4872.789848013639,
    "ratio_cn_n_predicted_over_reported": 0.06008878263659853,
    "object_name": "NOAA 16 DEB",
    "cdm_file": "000028654_conj_000042397_20230830_144301_20230828_004035.cdm"
  },
  {
    "norad": 29108,
    "tca": "2022-07-06T16:50:58.919000+00:00",
    "reason": "ok",
    "n_tle": 64,
    "latest_tle_epoch": "2022-07-05T20:49:59.800800+00:00",
    "horizon_days": 0.8340175717592593,
    "drag_area_m2": 2.1609226037943035e-05,
    "predicted_cr_r_m2": 1339.9939937088213,
    "reported_cr_r_m2": 9.01664172578889,
    "ratio_predicted_over_reported": 148.61342331882236,
    "predicted_ct_t_m2": 12640.132788632985,
    "reported_ct_t_m2": 3475.375046274967,
    "ratio_ct_t_predicted_over_reported": 3.637055748035349,
    "predicted_cn_n_m2": 447.8464565775565,
    "reported_cn_n_m2": 2.643581996880993,
    "ratio_cn_n_predicted_over_reported": 169.40895236309834,
    "object_name": "CALIPSO",
    "cdm_file": "000029108_conj_000034995_20220706_165058_20220705_143113.cdm"
  },
  {
    "norad": 34995,
    "tca": "2022-07-06T16:50:58.919000+00:00",
    "reason": "ok",
    "n_tle": 19,
    "latest_tle_epoch": "2022-07-05T01:15:23.064192+00:00",
    "horizon_days": 1.6497205417592593,
    "drag_area_m2": 0.00026735713379771506,
    "predicted_cr_r_m2": 0.0,
    "reported_cr_r_m2": 4301.858411281894,
    "ratio_predicted_over_reported": 0.0,
    "predicted_ct_t_m2": 0.0,
    "reported_ct_t_m2": 488742.8662016814,
    "ratio_ct_t_predicted_over_reported": 0.0,
    "predicted_cn_n_m2": 0.0,
    "reported_cn_n_m2": 750.8419016963924,
    "ratio_cn_n_predicted_over_reported": 0.0,
    "object_name": "COSMOS 2251 DEB",
    "cdm_file": "000029108_conj_000034995_20220706_165058_20220705_143113.cdm"
  },
  {
    "norad": 29108,
    "tca": "2023-04-03T23:16:44.932000+00:00",
    "reason": "ok",
    "n_tle": 66,
    "latest_tle_epoch": "2023-04-02T22:16:17.613696+00:00",
    "horizon_days": 1.0419828507407407,
    "drag_area_m2": 0.00012988324537322889,
    "predicted_cr_r_m2": 1445.5299908560664,
    "reported_cr_r_m2": 4869.863066442958,
    "ratio_predicted_over_reported": 0.29683175299462977,
    "predicted_ct_t_m2": 109055.57239892652,
    "reported_ct_t_m2": 98289900.87028518,
    "ratio_ct_t_predicted_over_reported": 0.0011095297831549243,
    "predicted_cn_n_m2": 368.68784535174234,
    "reported_cn_n_m2": 226.1909128893554,
    "ratio_cn_n_predicted_over_reported": 1.6299852219619955,
    "object_name": "CALIPSO",
    "cdm_file": "000029108_conj_000040337_20230403_231644_20230328_215738.cdm"
  },
  {
    "norad": 40337,
    "tca": "2023-04-03T23:16:44.932000+00:00",
    "reason": "ok",
    "n_tle": 68,
    "latest_tle_epoch": "2023-04-02T21:08:04.614144+00:00",
    "horizon_days": 1.0893555307407408,
    "drag_area_m2": 0.00017369474722035054,
    "predicted_cr_r_m2": 1092.7390211076497,
    "reported_cr_r_m2": 45295.614405161425,
    "ratio_predicted_over_reported": 0.02412460975434152,
    "predicted_ct_t_m2": 2348799.1690070448,
    "reported_ct_t_m2": 245198703.3010818,
    "ratio_ct_t_predicted_over_reported": 0.00957916635522714,
    "predicted_cn_n_m2": 823.8177925751502,
    "reported_cn_n_m2": 343.0190319489053,
    "ratio_cn_n_predicted_over_reported": 2.4016678838329373,
    "object_name": "CZ-4B R/B",
    "cdm_file": "000029108_conj_000040337_20230403_231644_20230328_215738.cdm"
  },
  {
    "norad": 29479,
    "tca": "2022-06-23T03:52:51.022000+00:00",
    "reason": "ok",
    "n_tle": 62,
    "latest_tle_epoch": "2022-06-22T21:44:55.730976+00:00",
    "horizon_days": 0.2555010535185185,
    "drag_area_m2": 2.2349597755628835e-05,
    "predicted_cr_r_m2": 2259.370214237983,
    "reported_cr_r_m2": 20.681572673089043,
    "ratio_predicted_over_reported": 109.24557092207431,
    "predicted_ct_t_m2": 16563.93607944576,
    "reported_ct_t_m2": 820016.025144695,
    "ratio_ct_t_predicted_over_reported": 0.020199527291583103,
    "predicted_cn_n_m2": 1994.980859836718,
    "reported_cn_n_m2": 88.37631237550379,
    "ratio_cn_n_predicted_over_reported": 22.573705625555025,
    "object_name": "HINODE (SOLAR B)",
    "cdm_file": "000029479_conj_000042794_20220623_035251_20220619_055818.cdm"
  },
  {
    "norad": 42794,
    "tca": "2022-06-23T03:52:51.022000+00:00",
    "reason": "ok",
    "n_tle": 58,
    "latest_tle_epoch": "2022-06-22T21:52:18.617376+00:00",
    "horizon_days": 0.2503750535185185,
    "drag_area_m2": 9.96620273409807e-05,
    "predicted_cr_r_m2": 3359.1207957359184,
    "reported_cr_r_m2": 1713.313143222324,
    "ratio_predicted_over_reported": 1.9605994438461096,
    "predicted_ct_t_m2": 177026.23711507328,
    "reported_ct_t_m2": 18933583.16811573,
    "ratio_ct_t_predicted_over_reported": 0.009349853936426917,
    "predicted_cn_n_m2": 479.9328947099477,
    "reported_cn_n_m2": 32.35637425938976,
    "ratio_cn_n_predicted_over_reported": 14.83271552190901,
    "object_name": "DSAT",
    "cdm_file": "000029479_conj_000042794_20220623_035251_20220619_055818.cdm"
  },
  {
    "norad": 29479,
    "tca": "2023-07-25T13:40:06.959000+00:00",
    "reason": "insufficient_c0_samples",
    "object_name": "HINODE (SOLAR B)",
    "cdm_file": "000029479_conj_000054630_20230725_134006_20230718_222924.cdm"
  },
  {
    "norad": 54630,
    "tca": "2023-07-25T13:40:06.959000+00:00",
    "reason": "insufficient_c0_samples",
    "object_name": "CZ-6A DEB",
    "cdm_file": "000029479_conj_000054630_20230725_134006_20230718_222924.cdm"
  },
  {
    "norad": 30580,
    "tca": "2023-03-02T22:41:36.872000+00:00",
    "reason": "non_leo_out_of_scope",
    "n_tle": 21,
    "object_name": "THEMIS A",
    "cdm_file": "000030580_conj_000019175_20230302_224136_20230224_154111.cdm"
  },
  {
    "norad": 19175,
    "tca": "2023-03-02T22:41:36.872000+00:00",
    "reason": "ok",
    "n_tle": 62,
    "latest_tle_epoch": "2023-03-01T07:50:45.947616+00:00",
    "horizon_days": 1.6186449581481483,
    "drag_area_m2": 0.0004855950280001172,
    "predicted_cr_r_m2": 2314674.7397846505,
    "reported_cr_r_m2": 7301995.775436729,
    "ratio_predicted_over_reported": 0.3169920677811144,
    "predicted_ct_t_m2": 1056776554.717856,
    "reported_ct_t_m2": 7157364056.57227,
    "ratio_ct_t_predicted_over_reported": 0.14764884758760705,
    "predicted_cn_n_m2": 24333.114988999103,
    "reported_cn_n_m2": 9576.290105228492,
    "ratio_cn_n_predicted_over_reported": 2.5409751293680665,
    "object_name": "SL-14 DEB",
    "cdm_file": "000030580_conj_000019175_20230302_224136_20230224_154111.cdm"
  },
  {
    "norad": 32060,
    "tca": "2022-03-03T13:17:58.412000+00:00",
    "reason": "ok",
    "n_tle": 71,
    "latest_tle_epoch": "2022-03-02T21:03:03.577536+00:00",
    "horizon_days": 0.677023547037037,
    "drag_area_m2": 9.086682925606045e-05,
    "predicted_cr_r_m2": 2431.59189307043,
    "reported_cr_r_m2": 243.80788193443152,
    "ratio_predicted_over_reported": 9.973393287278425,
    "predicted_ct_t_m2": 66263.30227252143,
    "reported_ct_t_m2": 53209069.40383086,
    "ratio_ct_t_predicted_over_reported": 0.0012453384923839827,
    "predicted_cn_n_m2": 500.174578506269,
    "reported_cn_n_m2": 97.78442459700183,
    "ratio_cn_n_predicted_over_reported": 5.115074108863804,
    "object_name": "WORLDVIEW 1",
    "cdm_file": "000032060_conj_000035644_20220303_131758_20220227_152710.cdm"
  },
  {
    "norad": 35644,
    "tca": "2022-03-03T13:17:58.412000+00:00",
    "reason": "ok",
    "n_tle": 67,
    "latest_tle_epoch": "2022-03-02T11:46:11.167392+00:00",
    "horizon_days": 1.063741257037037,
    "drag_area_m2": 0.001477620250592175,
    "predicted_cr_r_m2": 8726.368672240009,
    "reported_cr_r_m2": 559688.0291078499,
    "ratio_predicted_over_reported": 0.015591487075665983,
    "predicted_ct_t_m2": 43998839.1218445,
    "reported_ct_t_m2": 22901558681.1361,
    "ratio_ct_t_predicted_over_reported": 0.0019212159195996614,
    "predicted_cn_n_m2": 11181.295965262667,
    "reported_cn_n_m2": 644.5526872646188,
    "ratio_cn_n_predicted_over_reported": 17.347373125871748,
    "object_name": "COSMOS 2251 DEB",
    "cdm_file": "000032060_conj_000035644_20220303_131758_20220227_152710.cdm"
  },
  {
    "norad": 32060,
    "tca": "2022-10-04T06:16:56.963000+00:00",
    "reason": "ok",
    "n_tle": 76,
    "latest_tle_epoch": "2022-10-03T20:19:49.481472+00:00",
    "horizon_days": 0.41466992509259254,
    "drag_area_m2": 0.00026046549417130303,
    "predicted_cr_r_m2": 991.0674251889758,
    "reported_cr_r_m2": 279.98358402859833,
    "ratio_predicted_over_reported": 3.539734047720974,
    "predicted_ct_t_m2": 1283738.5017219186,
    "reported_ct_t_m2": 3158057.3635348277,
    "ratio_ct_t_predicted_over_reported": 0.4064962582836128,
    "predicted_cn_n_m2": 45.68053511867096,
    "reported_cn_n_m2": 58.59744148119042,
    "ratio_cn_n_predicted_over_reported": 0.7795653524110648,
    "object_name": "WORLDVIEW 1",
    "cdm_file": "000032060_conj_000044396_20221004_061656_20221003_054027.cdm"
  },
  {
    "norad": 44396,
    "tca": "2022-10-04T06:16:56.963000+00:00",
    "reason": "ok",
    "n_tle": 76,
    "latest_tle_epoch": "2022-10-03T20:31:21.206784+00:00",
    "horizon_days": 0.4066638450925926,
    "drag_area_m2": 0.0007928461106016085,
    "predicted_cr_r_m2": 11321.958294440565,
    "reported_cr_r_m2": 2570.22190777271,
    "ratio_predicted_over_reported": 4.405050886929795,
    "predicted_ct_t_m2": 23372550.138680026,
    "reported_ct_t_m2": 20241760.39357418,
    "ratio_ct_t_predicted_over_reported": 1.1546698352431704,
    "predicted_cn_n_m2": 2975.2739217205794,
    "reported_cn_n_m2": 19.8631709389872,
    "ratio_cn_n_predicted_over_reported": 149.78846684950722,
    "object_name": "LEMUR 2 LILLYJO",
    "cdm_file": "000032060_conj_000044396_20221004_061656_20221003_054027.cdm"
  },
  {
    "norad": 32060,
    "tca": "2022-02-27T15:25:25.846000+00:00",
    "reason": "ok",
    "n_tle": 70,
    "latest_tle_epoch": "2022-02-26T20:57:28.896768+00:00",
    "horizon_days": 0.7694091346296296,
    "drag_area_m2": 7.814296320080395e-05,
    "predicted_cr_r_m2": 2595.5473369693127,
    "reported_cr_r_m2": 303.57473764220794,
    "ratio_predicted_over_reported": 8.549945088080468,
    "predicted_ct_t_m2": 212931.25720402735,
    "reported_ct_t_m2": 65483305.38964781,
    "ratio_ct_t_predicted_over_reported": 0.003251687677294455,
    "predicted_cn_n_m2": 1098.4156580259921,
    "reported_cn_n_m2": 44.538302429959586,
    "ratio_cn_n_predicted_over_reported": 24.662270407664227,
    "object_name": "WORLDVIEW 1",
    "cdm_file": "000032060_conj_000049574_20220227_152525_20220222_065043.cdm"
  },
  {
    "norad": 49574,
    "tca": "2022-02-27T15:25:25.846000+00:00",
    "reason": "ok",
    "n_tle": 86,
    "latest_tle_epoch": "2022-02-26T21:01:45.899616+00:00",
    "horizon_days": 0.7664345646296296,
    "drag_area_m2": 0.00018210702446082495,
    "predicted_cr_r_m2": 41473.14504546876,
    "reported_cr_r_m2": 63295.823725478054,
    "ratio_predicted_over_reported": 0.6552271951676149,
    "predicted_ct_t_m2": 238024577.17779595,
    "reported_ct_t_m2": 56695563972.153336,
    "ratio_ct_t_predicted_over_reported": 0.004198292785211633,
    "predicted_cn_n_m2": 2976.715069173903,
    "reported_cn_n_m2": 859.5894969223757,
    "ratio_cn_n_predicted_over_reported": 3.462949558866832,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000032060_conj_000049574_20220227_152525_20220222_065043.cdm"
  },
  {
    "norad": 32060,
    "tca": "2022-03-11T07:04:04.122000+00:00",
    "reason": "ok",
    "n_tle": 72,
    "latest_tle_epoch": "2022-03-10T21:13:47.845056+00:00",
    "horizon_days": 0.40991061277777774,
    "drag_area_m2": 0.000140911834391371,
    "predicted_cr_r_m2": 2130.9312777349082,
    "reported_cr_r_m2": 3496.903295020275,
    "ratio_predicted_over_reported": 0.6093766678562248,
    "predicted_ct_t_m2": 427186.96580242383,
    "reported_ct_t_m2": 613751969.5585132,
    "ratio_ct_t_predicted_over_reported": 0.0006960254092703114,
    "predicted_cn_n_m2": 471.69486792464915,
    "reported_cn_n_m2": 61.46740018314385,
    "ratio_cn_n_predicted_over_reported": 7.673903020450206,
    "object_name": "WORLDVIEW 1",
    "cdm_file": "000032060_conj_000050346_20220311_070404_20220305_230151.cdm"
  },
  {
    "norad": 50346,
    "tca": "2022-03-11T07:04:04.122000+00:00",
    "reason": "ok",
    "n_tle": 87,
    "latest_tle_epoch": "2022-03-10T21:15:01.730880+00:00",
    "horizon_days": 0.4090554527777778,
    "drag_area_m2": 0.0020596072203736128,
    "predicted_cr_r_m2": 29530.363239336126,
    "reported_cr_r_m2": 1538945.444339335,
    "ratio_predicted_over_reported": 0.019188700514340472,
    "predicted_ct_t_m2": 43108297.842297174,
    "reported_ct_t_m2": 137769759068.4346,
    "ratio_ct_t_predicted_over_reported": 0.0003129010178560588,
    "predicted_cn_n_m2": 776.5768603367833,
    "reported_cn_n_m2": 749.8690628804817,
    "ratio_cn_n_predicted_over_reported": 1.0356166146576424,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000032060_conj_000050346_20220311_070404_20220305_230151.cdm"
  },
  {
    "norad": 32060,
    "tca": "2022-09-18T09:41:57.297000+00:00",
    "reason": "ok",
    "n_tle": 73,
    "latest_tle_epoch": "2022-09-17T21:31:53.378112+00:00",
    "horizon_days": 0.5069898019444444,
    "drag_area_m2": 0.00013657108458581013,
    "predicted_cr_r_m2": 1392.610141123026,
    "reported_cr_r_m2": 454.6436364523354,
    "ratio_predicted_over_reported": 3.063080684445094,
    "predicted_ct_t_m2": 1075084.353980042,
    "reported_ct_t_m2": 10354530.08077364,
    "ratio_ct_t_predicted_over_reported": 0.1038274403177664,
    "predicted_cn_n_m2": 387.4168556134371,
    "reported_cn_n_m2": 23.96151468042213,
    "ratio_cn_n_predicted_over_reported": 16.168295735076292,
    "object_name": "WORLDVIEW 1",
    "cdm_file": "000032060_conj_000053480_20220918_094157_20220916_064125.cdm"
  },
  {
    "norad": 53480,
    "tca": "2022-09-18T09:41:57.297000+00:00",
    "reason": "ok",
    "n_tle": 90,
    "latest_tle_epoch": "2022-09-17T22:00:00.999936+00:00",
    "horizon_days": 0.48745714194444445,
    "drag_area_m2": 0.0,
    "predicted_cr_r_m2": 589061.3704811324,
    "reported_cr_r_m2": 83436.7407046009,
    "ratio_predicted_over_reported": 7.0599758033052,
    "predicted_ct_t_m2": 2575657862.313932,
    "reported_ct_t_m2": 4951078.020416918,
    "ratio_ct_t_predicted_over_reported": 520.2216268240188,
    "predicted_cn_n_m2": 24510.982745807505,
    "reported_cn_n_m2": 6769.949621690783,
    "ratio_cn_n_predicted_over_reported": 3.620556151152855,
    "object_name": "STARLINK-4442",
    "cdm_file": "000032060_conj_000053480_20220918_094157_20220916_064125.cdm"
  },
  {
    "norad": 33331,
    "tca": "2022-10-05T09:50:22.220000+00:00",
    "reason": "ok",
    "n_tle": 119,
    "latest_tle_epoch": "2022-10-04T21:08:51.630432+00:00",
    "horizon_days": 0.5288262681481481,
    "drag_area_m2": 2.6492462250709688e-05,
    "predicted_cr_r_m2": 1201.4270867583853,
    "reported_cr_r_m2": 42.66015673909302,
    "ratio_predicted_over_reported": 28.16274431681632,
    "predicted_ct_t_m2": 184095.5216591503,
    "reported_ct_t_m2": 390512.3479021279,
    "ratio_ct_t_predicted_over_reported": 0.47142048810525505,
    "predicted_cn_n_m2": 309.6175940828417,
    "reported_cn_n_m2": 2.896600431416338,
    "ratio_cn_n_predicted_over_reported": 106.88999101317172,
    "object_name": "GEOEYE 1",
    "cdm_file": "000033331_conj_000049571_20221005_095022_20221002_220322.cdm"
  },
  {
    "norad": 49571,
    "tca": "2022-10-05T09:50:22.220000+00:00",
    "reason": "ok",
    "n_tle": 83,
    "latest_tle_epoch": "2022-10-04T03:41:49.346304+00:00",
    "horizon_days": 1.2559360381481481,
    "drag_area_m2": 0.01043879691856852,
    "predicted_cr_r_m2": 3612703.5314277764,
    "reported_cr_r_m2": 2684921.45296312,
    "ratio_predicted_over_reported": 1.345552782350762,
    "predicted_ct_t_m2": 27032338100.190887,
    "reported_ct_t_m2": 29318072988.17587,
    "ratio_ct_t_predicted_over_reported": 0.9220366601547506,
    "predicted_cn_n_m2": 10112.691892477085,
    "reported_cn_n_m2": 1881.9305376169789,
    "ratio_cn_n_predicted_over_reported": 5.373573407912507,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000033331_conj_000049571_20221005_095022_20221002_220322.cdm"
  },
  {
    "norad": 33591,
    "tca": "2021-12-03T18:34:31.001000+00:00",
    "reason": "ok",
    "n_tle": 183,
    "latest_tle_epoch": "2021-12-02T22:15:51.063840+00:00",
    "horizon_days": 0.8462955689814815,
    "drag_area_m2": 6.320655531738963e-06,
    "predicted_cr_r_m2": 213.12680017333156,
    "reported_cr_r_m2": 20.349044686075867,
    "ratio_predicted_over_reported": 10.473553105869717,
    "predicted_ct_t_m2": 503.1642596349165,
    "reported_ct_t_m2": 720.600839361888,
    "ratio_ct_t_predicted_over_reported": 0.6982565550166198,
    "predicted_cn_n_m2": 141.13707104167955,
    "reported_cn_n_m2": 10.70464556432372,
    "ratio_cn_n_predicted_over_reported": 13.18465615639429,
    "object_name": "NOAA 19",
    "cdm_file": "000033591_conj_000042216_20211203_183431_20211202_153618.cdm"
  },
  {
    "norad": 42216,
    "tca": "2021-12-03T18:34:31.001000+00:00",
    "reason": "ok",
    "n_tle": 28,
    "latest_tle_epoch": "2021-12-02T18:50:00.807648+00:00",
    "horizon_days": 0.9892383489814816,
    "drag_area_m2": 8.92022728130656e-05,
    "predicted_cr_r_m2": 485.6602367628379,
    "reported_cr_r_m2": 309.8689452761922,
    "ratio_predicted_over_reported": 1.5673085159597373,
    "predicted_ct_t_m2": 123180.06211452748,
    "reported_ct_t_m2": 29983.63830360639,
    "ratio_ct_t_predicted_over_reported": 4.108242664457154,
    "predicted_cn_n_m2": 5221.139899740754,
    "reported_cn_n_m2": 7214.854051704292,
    "ratio_cn_n_predicted_over_reported": 0.7236653523860842,
    "object_name": "COSMOS 1275 DEB",
    "cdm_file": "000033591_conj_000042216_20211203_183431_20211202_153618.cdm"
  },
  {
    "norad": 35946,
    "tca": "2022-12-10T14:03:11.516000+00:00",
    "reason": "ok",
    "n_tle": 100,
    "latest_tle_epoch": "2022-12-09T22:26:54.194208+00:00",
    "horizon_days": 0.6502004837037038,
    "drag_area_m2": 1.2908245588857314e-05,
    "predicted_cr_r_m2": 1022.0930346040884,
    "reported_cr_r_m2": 73.12783066816509,
    "ratio_predicted_over_reported": 13.976799602357664,
    "predicted_ct_t_m2": 90538.07014904753,
    "reported_ct_t_m2": 152459.5366746183,
    "ratio_ct_t_predicted_over_reported": 0.5938498313967423,
    "predicted_cn_n_m2": 3735.694298960841,
    "reported_cn_n_m2": 9.288796342281287,
    "ratio_cn_n_predicted_over_reported": 402.1720534399585,
    "object_name": "WORLDVIEW 2",
    "cdm_file": "000035946_conj_000030648_20221210_140311_20221206_003234.cdm"
  },
  {
    "norad": 30648,
    "tca": "2022-12-10T14:03:11.516000+00:00",
    "reason": "ok",
    "n_tle": 63,
    "latest_tle_epoch": "2022-12-09T20:58:05.330784+00:00",
    "horizon_days": 0.7118771437037037,
    "drag_area_m2": 0.00019531813383467817,
    "predicted_cr_r_m2": 2095.9284594191704,
    "reported_cr_r_m2": 1276.406594760882,
    "ratio_predicted_over_reported": 1.6420539254670767,
    "predicted_ct_t_m2": 88429.16400071264,
    "reported_ct_t_m2": 28489299.66875822,
    "ratio_ct_t_predicted_over_reported": 0.003103943060337329,
    "predicted_cn_n_m2": 1305.2441029570098,
    "reported_cn_n_m2": 765.41361939146,
    "ratio_cn_n_predicted_over_reported": 1.7052794330923202,
    "object_name": "FENGYUN 1C DEB",
    "cdm_file": "000035946_conj_000030648_20221210_140311_20221206_003234.cdm"
  },
  {
    "norad": 37849,
    "tca": "2021-06-12T08:49:05.812000+00:00",
    "reason": "ok",
    "n_tle": 160,
    "latest_tle_epoch": "2021-06-11T21:02:38.120640+00:00",
    "horizon_days": 0.4905982796296296,
    "drag_area_m2": 9.306409015665545e-07,
    "predicted_cr_r_m2": 507.55275103476185,
    "reported_cr_r_m2": 16.58587159165891,
    "ratio_predicted_over_reported": 30.60151215025756,
    "predicted_ct_t_m2": 1893.7497593590579,
    "reported_ct_t_m2": 600.982855913447,
    "ratio_ct_t_predicted_over_reported": 3.151087823430015,
    "predicted_cn_n_m2": 371.8567389920968,
    "reported_cn_n_m2": 4.654534757129592,
    "ratio_cn_n_predicted_over_reported": 79.89127987979992,
    "object_name": "NPP",
    "cdm_file": "000037849_conj_000013512_20210612_084905_20210611_062043.cdm"
  },
  {
    "norad": 13512,
    "tca": "2021-06-12T08:49:05.812000+00:00",
    "reason": "ok",
    "n_tle": 73,
    "latest_tle_epoch": "2021-06-11T21:09:11.974176+00:00",
    "horizon_days": 0.4860397896296296,
    "drag_area_m2": 4.431940847957454e-05,
    "predicted_cr_r_m2": 542.482010595786,
    "reported_cr_r_m2": 18.20286487586886,
    "ratio_predicted_over_reported": 29.80201272135699,
    "predicted_ct_t_m2": 9867.256609912614,
    "reported_ct_t_m2": 45178.194877258924,
    "ratio_ct_t_predicted_over_reported": 0.21840750027131864,
    "predicted_cn_n_m2": 4150.537305228637,
    "reported_cn_n_m2": 42.69987754306387,
    "ratio_cn_n_predicted_over_reported": 97.20255757274055,
    "object_name": "THOR ABLESTAR DEB",
    "cdm_file": "000037849_conj_000013512_20210612_084905_20210611_062043.cdm"
  },
  {
    "norad": 38771,
    "tca": "2020-12-16T18:21:31.413000+00:00",
    "reason": "ok",
    "n_tle": 173,
    "latest_tle_epoch": "2020-12-15T16:16:40.595232+00:00",
    "horizon_days": 1.0866992797222221,
    "drag_area_m2": 1.2345756601927201e-06,
    "predicted_cr_r_m2": 979.9970293600534,
    "reported_cr_r_m2": 7.6832435287140814,
    "ratio_predicted_over_reported": 127.54991114072784,
    "predicted_ct_t_m2": 3194.4807480682116,
    "reported_ct_t_m2": 236.28408997994708,
    "ratio_ct_t_predicted_over_reported": 13.519660796202233,
    "predicted_cn_n_m2": 315.94503401657454,
    "reported_cn_n_m2": 1.369452213014466,
    "ratio_cn_n_predicted_over_reported": 230.70906090334466,
    "object_name": "METOP-B",
    "cdm_file": "000038771_conj_000030802_20201216_182131_20201215_171306.cdm"
  },
  {
    "norad": 30802,
    "tca": "2020-12-16T18:21:31.413000+00:00",
    "reason": "ok",
    "n_tle": 62,
    "latest_tle_epoch": "2020-12-15T16:14:36.834144+00:00",
    "horizon_days": 1.0881316997222221,
    "drag_area_m2": 4.599739148661138e-05,
    "predicted_cr_r_m2": 2755.558885944154,
    "reported_cr_r_m2": 368.8812315520927,
    "ratio_predicted_over_reported": 7.470043608209488,
    "predicted_ct_t_m2": 24567.709869687365,
    "reported_ct_t_m2": 45704.32726780078,
    "ratio_ct_t_predicted_over_reported": 0.5375357507339485,
    "predicted_cn_n_m2": 610.3136795032877,
    "reported_cn_n_m2": 195.46369652275132,
    "ratio_cn_n_predicted_over_reported": 3.1223889160013365,
    "object_name": "FENGYUN 1C DEB",
    "cdm_file": "000038771_conj_000030802_20201216_182131_20201215_171306.cdm"
  },
  {
    "norad": 39574,
    "tca": "2022-07-11T11:00:33.035000+00:00",
    "reason": "ok",
    "n_tle": 68,
    "latest_tle_epoch": "2022-07-10T21:39:41.517504+00:00",
    "horizon_days": 0.5561518228703703,
    "drag_area_m2": 4.416173668068802e-06,
    "predicted_cr_r_m2": 3533.603584444439,
    "reported_cr_r_m2": 11723.700081582061,
    "ratio_predicted_over_reported": 0.3014068561849115,
    "predicted_ct_t_m2": 973980.1901455818,
    "reported_ct_t_m2": 893753753.0962487,
    "ratio_ct_t_predicted_over_reported": 0.0010897634687086941,
    "predicted_cn_n_m2": 12124.119939910606,
    "reported_cn_n_m2": 155.361044118201,
    "ratio_cn_n_predicted_over_reported": 78.03835259169857,
    "object_name": "GPM",
    "cdm_file": "000039574_conj_000039477_20220711_110033_20220705_220442.cdm"
  },
  {
    "norad": 39477,
    "tca": "2022-07-11T11:00:33.035000+00:00",
    "reason": "non_leo_out_of_scope",
    "n_tle": 26,
    "object_name": "BREEZE-M DEB (TANK)",
    "cdm_file": "000039574_conj_000039477_20220711_110033_20220705_220442.cdm"
  },
  {
    "norad": 39574,
    "tca": "2021-01-15T19:47:37.286000+00:00",
    "reason": "ok",
    "n_tle": 74,
    "latest_tle_epoch": "2021-01-14T21:37:27.184512+00:00",
    "horizon_days": 0.9237280264814814,
    "drag_area_m2": 1.2712301838631155e-06,
    "predicted_cr_r_m2": 6508.855352620206,
    "reported_cr_r_m2": 72.28565176034797,
    "ratio_predicted_over_reported": 90.0435313801876,
    "predicted_ct_t_m2": 830826.9006956657,
    "reported_ct_t_m2": 6897140.95768883,
    "ratio_ct_t_predicted_over_reported": 0.12045960866864296,
    "predicted_cn_n_m2": 17340.019926135774,
    "reported_cn_n_m2": 23.61364687953851,
    "ratio_cn_n_predicted_over_reported": 734.3219797684488,
    "object_name": "GPM",
    "cdm_file": "000039574_conj_000045957_20210115_194737_20210112_152605.cdm"
  },
  {
    "norad": 45957,
    "tca": "2021-01-15T19:47:37.286000+00:00",
    "reason": "non_leo_out_of_scope",
    "n_tle": 75,
    "object_name": "FREGAT DEB",
    "cdm_file": "000039574_conj_000045957_20210115_194737_20210112_152605.cdm"
  },
  {
    "norad": 40059,
    "tca": "2022-03-26T19:41:22.816000+00:00",
    "reason": "ok",
    "n_tle": 78,
    "latest_tle_epoch": "2022-03-25T20:18:19.679904+00:00",
    "horizon_days": 0.9743418529629629,
    "drag_area_m2": 1.520600538185946e-05,
    "predicted_cr_r_m2": 911.7699647234783,
    "reported_cr_r_m2": 12.08066788664947,
    "ratio_predicted_over_reported": 75.4734732614485,
    "predicted_ct_t_m2": 9252.78865583126,
    "reported_ct_t_m2": 1483.8513635197062,
    "ratio_ct_t_predicted_over_reported": 6.235657346355485,
    "predicted_cn_n_m2": 29.046465503076448,
    "reported_cn_n_m2": 3.319760144342418,
    "ratio_cn_n_predicted_over_reported": 8.749567510947392,
    "object_name": "OCO 2",
    "cdm_file": "000040059_conj_000035921_20220326_194122_20220325_215435.cdm"
  },
  {
    "norad": 35921,
    "tca": "2022-03-26T19:41:22.816000+00:00",
    "reason": "ok",
    "n_tle": 25,
    "latest_tle_epoch": "2022-03-25T11:25:21.870912+00:00",
    "horizon_days": 1.3444553829629629,
    "drag_area_m2": 0.0003470778579584054,
    "predicted_cr_r_m2": 11132.679453875995,
    "reported_cr_r_m2": 368.6874728202622,
    "ratio_predicted_over_reported": 30.19543725941363,
    "predicted_ct_t_m2": 11199293.427507287,
    "reported_ct_t_m2": 508140.2421037673,
    "ratio_ct_t_predicted_over_reported": 22.039768747975444,
    "predicted_cn_n_m2": 76.25147352487777,
    "reported_cn_n_m2": 115.6271648659758,
    "ratio_cn_n_predicted_over_reported": 0.659459856282573,
    "object_name": "IRIDIUM 33 DEB",
    "cdm_file": "000040059_conj_000035921_20220326_194122_20220325_215435.cdm"
  },
  {
    "norad": 40115,
    "tca": "2023-07-21T10:01:15.920000+00:00",
    "reason": "ok",
    "n_tle": 24,
    "latest_tle_epoch": "2023-07-20T18:34:13.130976+00:00",
    "horizon_days": 0.6437822803703703,
    "drag_area_m2": 5.990156241532784e-05,
    "predicted_cr_r_m2": 3422.6104573693947,
    "reported_cr_r_m2": 31.42400504722226,
    "ratio_predicted_over_reported": 108.91706681646991,
    "predicted_ct_t_m2": 21211.65159961881,
    "reported_ct_t_m2": 42551.99030924924,
    "ratio_ct_t_predicted_over_reported": 0.4984878837737509,
    "predicted_cn_n_m2": 391.031247950368,
    "reported_cn_n_m2": 10.04494357550791,
    "ratio_cn_n_predicted_over_reported": 38.92816769063793,
    "object_name": "WORLDVIEW 3",
    "cdm_file": "000040115_conj_000030660_20230721_100115_20230720_061903.cdm"
  },
  {
    "norad": 30660,
    "tca": "2023-07-21T10:01:15.920000+00:00",
    "reason": "ok",
    "n_tle": 19,
    "latest_tle_epoch": "2023-07-20T03:49:40.718784+00:00",
    "horizon_days": 1.2580463103703703,
    "drag_area_m2": 0.00016400207951695745,
    "predicted_cr_r_m2": 77153.8587762116,
    "reported_cr_r_m2": 1761.4213582068742,
    "ratio_predicted_over_reported": 43.80204566995496,
    "predicted_ct_t_m2": 76752396.0648734,
    "reported_ct_t_m2": 220356.22105552861,
    "ratio_ct_t_predicted_over_reported": 348.31054779039886,
    "predicted_cn_n_m2": 1460.4958865716483,
    "reported_cn_n_m2": 1884.7461550264609,
    "ratio_cn_n_predicted_over_reported": 0.7749032317570339,
    "object_name": "FENGYUN 1C DEB",
    "cdm_file": "000040115_conj_000030660_20230721_100115_20230720_061903.cdm"
  },
  {
    "norad": 40376,
    "tca": "2023-06-06T10:17:15.795000+00:00",
    "reason": "ok",
    "n_tle": 70,
    "latest_tle_epoch": "2023-06-05T22:25:11.598528+00:00",
    "horizon_days": 0.49449301472222223,
    "drag_area_m2": 2.9194211545328616e-05,
    "predicted_cr_r_m2": 1837.205434958176,
    "reported_cr_r_m2": 18.62262229614584,
    "ratio_predicted_over_reported": 98.6544969737375,
    "predicted_ct_t_m2": 12104.158424792613,
    "reported_ct_t_m2": 3143032.867436949,
    "ratio_ct_t_predicted_over_reported": 0.0038511078106107104,
    "predicted_cn_n_m2": 1273.4762644467246,
    "reported_cn_n_m2": 3.588790016980787,
    "ratio_cn_n_predicted_over_reported": 354.8483634933,
    "object_name": "SMAP",
    "cdm_file": "000040376_conj_000054517_20230606_101715_20230531_221558.cdm"
  },
  {
    "norad": 54517,
    "tca": "2023-06-06T10:17:15.795000+00:00",
    "reason": "ok",
    "n_tle": 60,
    "latest_tle_epoch": "2023-06-05T23:53:41.840160+00:00",
    "horizon_days": 0.4330318847222222,
    "drag_area_m2": 0.0004888377471223886,
    "predicted_cr_r_m2": 1339.6035896126311,
    "reported_cr_r_m2": 11522.2372767884,
    "ratio_predicted_over_reported": 0.11626245471539357,
    "predicted_ct_t_m2": 537259.0426398361,
    "reported_ct_t_m2": 523337871.23137814,
    "ratio_ct_t_predicted_over_reported": 0.0010266007338159998,
    "predicted_cn_n_m2": 6227.051220294989,
    "reported_cn_n_m2": 947.006993698537,
    "ratio_cn_n_predicted_over_reported": 6.575507110011124,
    "object_name": "CZ-6A DEB",
    "cdm_file": "000040376_conj_000054517_20230606_101715_20230531_221558.cdm"
  },
  {
    "norad": 41848,
    "tca": "2021-07-08T05:51:46.884000+00:00",
    "reason": "ok",
    "n_tle": 66,
    "latest_tle_epoch": "2021-07-07T23:39:42.674112+00:00",
    "horizon_days": 0.2583820588888889,
    "drag_area_m2": 1.5399685761046198e-05,
    "predicted_cr_r_m2": 21580.97725537742,
    "reported_cr_r_m2": 1368.161899080623,
    "ratio_predicted_over_reported": 15.773701394461721,
    "predicted_ct_t_m2": 31800789.074743155,
    "reported_ct_t_m2": 5642659.628103996,
    "ratio_ct_t_predicted_over_reported": 5.635780141044697,
    "predicted_cn_n_m2": 1361.422590112167,
    "reported_cn_n_m2": 32.94803093784694,
    "ratio_cn_n_predicted_over_reported": 41.3203020441601,
    "object_name": "WORLDVIEW 4",
    "cdm_file": "000041848_conj_000044431_20210708_055146_20210707_060703.cdm"
  },
  {
    "norad": 44431,
    "tca": "2021-07-08T05:51:46.884000+00:00",
    "reason": "ok",
    "n_tle": 62,
    "latest_tle_epoch": "2021-07-07T17:05:50.898624+00:00",
    "horizon_days": 0.5318979788888889,
    "drag_area_m2": 2.5826906851760148e-05,
    "predicted_cr_r_m2": 3410.9763841803874,
    "reported_cr_r_m2": 2329.8879271296732,
    "ratio_predicted_over_reported": 1.4640087810500702,
    "predicted_ct_t_m2": 15274678.165588617,
    "reported_ct_t_m2": 15210743.87096961,
    "ratio_ct_t_predicted_over_reported": 1.0042032326072512,
    "predicted_cn_n_m2": 50231.18955752531,
    "reported_cn_n_m2": 168.67220156593962,
    "ratio_cn_n_predicted_over_reported": 297.8036042168351,
    "object_name": "UNKNOWN",
    "cdm_file": "000041848_conj_000044431_20210708_055146_20210707_060703.cdm"
  },
  {
    "norad": 43477,
    "tca": "2022-01-30T18:36:51.618000+00:00",
    "reason": "ok",
    "n_tle": 76,
    "latest_tle_epoch": "2022-01-29T21:46:21.563328+00:00",
    "horizon_days": 0.8684034105555556,
    "drag_area_m2": 2.859106048901203e-05,
    "predicted_cr_r_m2": 7911.719837912902,
    "reported_cr_r_m2": 7.885821205390486,
    "ratio_predicted_over_reported": 1003.2842023484774,
    "predicted_ct_t_m2": 205922.06113405662,
    "reported_ct_t_m2": 62762.99311226248,
    "ratio_ct_t_predicted_over_reported": 3.280947114260937,
    "predicted_cn_n_m2": 132.24307331439417,
    "reported_cn_n_m2": 1.387028773854769,
    "ratio_cn_n_predicted_over_reported": 95.34270363178557,
    "object_name": "GRACE-FO 2",
    "cdm_file": "000043477_conj_000046952_20220130_183651_20220129_070200.cdm"
  },
  {
    "norad": 46952,
    "tca": "2022-01-30T18:36:51.618000+00:00",
    "reason": "ok",
    "n_tle": 86,
    "latest_tle_epoch": "2022-01-29T20:12:12.516192+00:00",
    "horizon_days": 0.9337859005555557,
    "drag_area_m2": 0.0004609749705544049,
    "predicted_cr_r_m2": 92388.5990551989,
    "reported_cr_r_m2": 2832.91762700595,
    "ratio_predicted_over_reported": 32.612525748883996,
    "predicted_ct_t_m2": 15332715.93358275,
    "reported_ct_t_m2": 28282461.8525121,
    "ratio_ct_t_predicted_over_reported": 0.5421280514242387,
    "predicted_cn_n_m2": 32788.254889615855,
    "reported_cn_n_m2": 284.0187361197394,
    "ratio_cn_n_predicted_over_reported": 115.44398562421833,
    "object_name": "SPACEBEE-24",
    "cdm_file": "000043477_conj_000046952_20220130_183651_20220129_070200.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-10-15T08:30:08.277000+00:00",
    "reason": "ok",
    "n_tle": 75,
    "latest_tle_epoch": "2022-10-14T19:41:44.356992+00:00",
    "horizon_days": 0.5336101852777778,
    "drag_area_m2": 0.00010198001252702945,
    "predicted_cr_r_m2": 43849.61667557909,
    "reported_cr_r_m2": 1439.179108392702,
    "ratio_predicted_over_reported": 30.46849166991525,
    "predicted_ct_t_m2": 1175483112.4734817,
    "reported_ct_t_m2": 134824733.6391097,
    "ratio_ct_t_predicted_over_reported": 8.71860140751281,
    "predicted_cn_n_m2": 564.8232817194513,
    "reported_cn_n_m2": 5.008934237643936,
    "ratio_cn_n_predicted_over_reported": 112.76316575981413,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000043712_20221015_083008_20221009_220335.cdm"
  },
  {
    "norad": 43712,
    "tca": "2022-10-15T08:30:08.277000+00:00",
    "reason": "ok",
    "n_tle": 128,
    "latest_tle_epoch": "2022-10-14T21:33:39.274272+00:00",
    "horizon_days": 0.45589123527777775,
    "drag_area_m2": 0.00021216644726428888,
    "predicted_cr_r_m2": 24127.325276790463,
    "reported_cr_r_m2": 5221.608571559786,
    "ratio_predicted_over_reported": 4.620669080444537,
    "predicted_ct_t_m2": 20671026.30965363,
    "reported_ct_t_m2": 980756046.9892156,
    "ratio_ct_t_predicted_over_reported": 0.02107662386901493,
    "predicted_cn_n_m2": 1752.4784182160663,
    "reported_cn_n_m2": 35.4040665314413,
    "ratio_cn_n_predicted_over_reported": 49.49935388523073,
    "object_name": "TIANPING 1A",
    "cdm_file": "000043613_conj_000043712_20221015_083008_20221009_220335.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-05-21T20:13:59.229000+00:00",
    "reason": "ok",
    "n_tle": 72,
    "latest_tle_epoch": "2022-05-20T19:41:12.970464+00:00",
    "horizon_days": 1.0227576219444443,
    "drag_area_m2": 0.00027661264542275645,
    "predicted_cr_r_m2": 42109.981835635976,
    "reported_cr_r_m2": 1851.906409646677,
    "ratio_predicted_over_reported": 22.73872028104816,
    "predicted_ct_t_m2": 1270133182.6336925,
    "reported_ct_t_m2": 506072183.4339507,
    "ratio_ct_t_predicted_over_reported": 2.5097865960843944,
    "predicted_cn_n_m2": 602.6938241636768,
    "reported_cn_n_m2": 27.68991986443127,
    "ratio_cn_n_predicted_over_reported": 21.765820454318447,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000048526_20220521_201359_20220517_152316.cdm"
  },
  {
    "norad": 48526,
    "tca": "2022-05-21T20:13:59.229000+00:00",
    "reason": "ok",
    "n_tle": 47,
    "latest_tle_epoch": "2022-05-20T23:58:08.183712+00:00",
    "horizon_days": 0.8443408019444444,
    "drag_area_m2": 0.0039032333484618808,
    "predicted_cr_r_m2": 188981.46284212553,
    "reported_cr_r_m2": 155908.4901682029,
    "ratio_predicted_over_reported": 1.212130671256207,
    "predicted_ct_t_m2": 5796530657.007662,
    "reported_ct_t_m2": 31914876334.29882,
    "ratio_ct_t_predicted_over_reported": 0.18162472560729143,
    "predicted_cn_n_m2": 16743.27359641333,
    "reported_cn_n_m2": 1105.821366360851,
    "ratio_cn_n_predicted_over_reported": 15.141029198516748,
    "object_name": "CZ-4B DEB",
    "cdm_file": "000043613_conj_000048526_20220521_201359_20220517_152316.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-11-19T06:43:08.891000+00:00",
    "reason": "ok",
    "n_tle": 78,
    "latest_tle_epoch": "2022-11-18T20:26:41.336448+00:00",
    "horizon_days": 0.4280966962037037,
    "drag_area_m2": 6.551678876943231e-05,
    "predicted_cr_r_m2": 7902.5304269489125,
    "reported_cr_r_m2": 171.8822256759474,
    "ratio_predicted_over_reported": 45.97642598512596,
    "predicted_ct_t_m2": 86868.10103002709,
    "reported_ct_t_m2": 13928243.778297579,
    "ratio_ct_t_predicted_over_reported": 0.006236830889288527,
    "predicted_cn_n_m2": 116.68551836414665,
    "reported_cn_n_m2": 23.28421286847383,
    "ratio_cn_n_predicted_over_reported": 5.011357653499877,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000049557_20221119_064308_20221115_150510.cdm"
  },
  {
    "norad": 49557,
    "tca": "2022-11-19T06:43:08.891000+00:00",
    "reason": "ok",
    "n_tle": 84,
    "latest_tle_epoch": "2022-11-18T19:52:33.541536+00:00",
    "horizon_days": 0.4517980262037037,
    "drag_area_m2": 5.0022184502369644e-05,
    "predicted_cr_r_m2": 36168.89447524416,
    "reported_cr_r_m2": 322403.8713223767,
    "ratio_predicted_over_reported": 0.11218505015741052,
    "predicted_ct_t_m2": 7125104.148743291,
    "reported_ct_t_m2": 15960052564.813541,
    "ratio_ct_t_predicted_over_reported": 0.00044643362669442014,
    "predicted_cn_n_m2": 2047.3436396698567,
    "reported_cn_n_m2": 1998.6261449915498,
    "ratio_cn_n_predicted_over_reported": 1.0243754915347176,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000043613_conj_000049557_20221119_064308_20221115_150510.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-02-03T01:24:36.351000+00:00",
    "reason": "ok",
    "n_tle": 78,
    "latest_tle_epoch": "2022-02-02T19:51:48.393216+00:00",
    "horizon_days": 0.23111062249999997,
    "drag_area_m2": 4.092071457047452e-05,
    "predicted_cr_r_m2": 7839.6454035453735,
    "reported_cr_r_m2": 142.26505322653063,
    "ratio_predicted_over_reported": 55.10591129546198,
    "predicted_ct_t_m2": 1796709.4642003265,
    "reported_ct_t_m2": 1189089701.645629,
    "ratio_ct_t_predicted_over_reported": 0.001510995732040895,
    "predicted_cn_n_m2": 401.8629274416141,
    "reported_cn_n_m2": 85.03945171126512,
    "ratio_cn_n_predicted_over_reported": 4.725605814182121,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000050564_20220203_012436_20220127_232009.cdm"
  },
  {
    "norad": 50564,
    "tca": "2022-02-03T01:24:36.351000+00:00",
    "reason": "ok",
    "n_tle": 76,
    "latest_tle_epoch": "2022-02-02T11:21:14.084352+00:00",
    "horizon_days": 0.5856743824999999,
    "drag_area_m2": 0.001715884600256716,
    "predicted_cr_r_m2": 1335452.5112187574,
    "reported_cr_r_m2": 597973.5081410512,
    "ratio_predicted_over_reported": 2.2332971160718182,
    "predicted_ct_t_m2": 32683455716.740013,
    "reported_ct_t_m2": 25472781316.07084,
    "ratio_ct_t_predicted_over_reported": 1.2830736978109234,
    "predicted_cn_n_m2": 1417.9298135328024,
    "reported_cn_n_m2": 2122.6080234765077,
    "ratio_cn_n_predicted_over_reported": 0.6680130282417618,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000043613_conj_000050564_20220203_012436_20220127_232009.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-02-05T04:27:13.984000+00:00",
    "reason": "ok",
    "n_tle": 79,
    "latest_tle_epoch": "2022-02-04T22:09:04.775616+00:00",
    "horizon_days": 0.26260657851851854,
    "drag_area_m2": 5.9462459703587616e-05,
    "predicted_cr_r_m2": 22154.834466742373,
    "reported_cr_r_m2": 702.0735737778864,
    "ratio_predicted_over_reported": 31.55628597089378,
    "predicted_ct_t_m2": 78061312.22431387,
    "reported_ct_t_m2": 31224905.850219242,
    "ratio_ct_t_predicted_over_reported": 2.4999694986675443,
    "predicted_cn_n_m2": 361.4281016829527,
    "reported_cn_n_m2": 5.49522028451964,
    "ratio_cn_n_predicted_over_reported": 65.77135819306771,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000050666_20220205_042713_20220131_225404.cdm"
  },
  {
    "norad": 50666,
    "tca": "2022-02-05T04:27:13.984000+00:00",
    "reason": "ok",
    "n_tle": 73,
    "latest_tle_epoch": "2022-02-04T18:15:44.517024+00:00",
    "horizon_days": 0.42464660851851854,
    "drag_area_m2": 0.002306815736903146,
    "predicted_cr_r_m2": 80348.41174104117,
    "reported_cr_r_m2": 1678542.579359058,
    "ratio_predicted_over_reported": 0.04786796160495479,
    "predicted_ct_t_m2": 120773397.80685961,
    "reported_ct_t_m2": 37850935033.763855,
    "ratio_ct_t_predicted_over_reported": 0.0031907639190188334,
    "predicted_cn_n_m2": 2494.5042265697093,
    "reported_cn_n_m2": 2674.5841056048457,
    "ratio_cn_n_predicted_over_reported": 0.9326699509438638,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000043613_conj_000050666_20220205_042713_20220131_225404.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-02-04T13:30:38.754000+00:00",
    "reason": "ok",
    "n_tle": 79,
    "latest_tle_epoch": "2022-02-03T19:26:08.803104+00:00",
    "horizon_days": 0.7531244316666666,
    "drag_area_m2": 9.700896587528399e-05,
    "predicted_cr_r_m2": 22682.60644788903,
    "reported_cr_r_m2": 7.5280911854945325,
    "ratio_predicted_over_reported": 3013.0621280989403,
    "predicted_ct_t_m2": 19811090.678630788,
    "reported_ct_t_m2": 15321642.10440327,
    "ratio_ct_t_predicted_over_reported": 1.2930135388645647,
    "predicted_cn_n_m2": 1334.1150528110416,
    "reported_cn_n_m2": 6.634204340028758,
    "ratio_cn_n_predicted_over_reported": 201.0964668003064,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000050710_20220204_133038_20220130_150419.cdm"
  },
  {
    "norad": 50710,
    "tca": "2022-02-04T13:30:38.754000+00:00",
    "reason": "ok",
    "n_tle": 70,
    "latest_tle_epoch": "2022-02-03T21:50:06.196416+00:00",
    "horizon_days": 0.6531546016666667,
    "drag_area_m2": 0.0011335686860221576,
    "predicted_cr_r_m2": 11119.035185956365,
    "reported_cr_r_m2": 153836.3831160037,
    "ratio_predicted_over_reported": 0.07227831908640112,
    "predicted_ct_t_m2": 62766045.186092846,
    "reported_ct_t_m2": 5903854506.499264,
    "ratio_ct_t_predicted_over_reported": 0.010631367205441257,
    "predicted_cn_n_m2": 625.6053391679607,
    "reported_cn_n_m2": 601.5146143043419,
    "ratio_cn_n_predicted_over_reported": 1.0400501073302766,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000043613_conj_000050710_20220204_133038_20220130_150419.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-01-28T23:49:21.286000+00:00",
    "reason": "ok",
    "n_tle": 78,
    "latest_tle_epoch": "2022-01-27T22:25:44.643936+00:00",
    "horizon_days": 1.0580629868518518,
    "drag_area_m2": 1.6817626356653147e-05,
    "predicted_cr_r_m2": 19348.78897292574,
    "reported_cr_r_m2": 233.61012512321528,
    "ratio_predicted_over_reported": 82.82512995838866,
    "predicted_ct_t_m2": 5553749.156457805,
    "reported_ct_t_m2": 16779288.365670912,
    "ratio_ct_t_predicted_over_reported": 0.33098836109285384,
    "predicted_cn_n_m2": 75.16692889169394,
    "reported_cn_n_m2": 2.496016531475252,
    "ratio_cn_n_predicted_over_reported": 30.114756029787628,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000050929_20220128_234921_20220123_065918.cdm"
  },
  {
    "norad": 50929,
    "tca": "2022-01-28T23:49:21.286000+00:00",
    "reason": "ok",
    "n_tle": 37,
    "latest_tle_epoch": "2022-01-27T19:00:17.916192+00:00",
    "horizon_days": 1.2007334468518518,
    "drag_area_m2": 0.00077981195579848,
    "predicted_cr_r_m2": 4001.306332316562,
    "reported_cr_r_m2": 341338.0343843647,
    "ratio_predicted_over_reported": 0.011722415697193823,
    "predicted_ct_t_m2": 21181955.68949485,
    "reported_ct_t_m2": 8559654770.384183,
    "ratio_ct_t_predicted_over_reported": 0.002474627336932204,
    "predicted_cn_n_m2": 763.8805562856046,
    "reported_cn_n_m2": 514.1900238837953,
    "ratio_cn_n_predicted_over_reported": 1.4855997215112018,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000043613_conj_000050929_20220128_234921_20220123_065918.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-02-15T12:25:56.318000+00:00",
    "reason": "ok",
    "n_tle": 76,
    "latest_tle_epoch": "2022-02-14T17:52:32.518848+00:00",
    "horizon_days": 0.773192119814815,
    "drag_area_m2": 4.323828990067431e-05,
    "predicted_cr_r_m2": 10245.851451162083,
    "reported_cr_r_m2": 199.8263848667093,
    "ratio_predicted_over_reported": 51.27376676506658,
    "predicted_ct_t_m2": 95435.10670867309,
    "reported_ct_t_m2": 21445688.21179936,
    "ratio_ct_t_predicted_over_reported": 0.004450083660927465,
    "predicted_cn_n_m2": 494.5603120672037,
    "reported_cn_n_m2": 9.055333697001902,
    "ratio_cn_n_predicted_over_reported": 54.615360252372135,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000051228_20220215_122556_20220209_225622.cdm"
  },
  {
    "norad": 51228,
    "tca": "2022-02-15T12:25:56.318000+00:00",
    "reason": "ok",
    "n_tle": 68,
    "latest_tle_epoch": "2022-02-14T22:47:27.549888+00:00",
    "horizon_days": 0.5683885198148148,
    "drag_area_m2": 0.0008636781288795535,
    "predicted_cr_r_m2": 4495.914920910658,
    "reported_cr_r_m2": 5063.827323501481,
    "ratio_predicted_over_reported": 0.8878491768557919,
    "predicted_ct_t_m2": 81495424.47868788,
    "reported_ct_t_m2": 9406009785.10877,
    "ratio_ct_t_predicted_over_reported": 0.00866418665731225,
    "predicted_cn_n_m2": 2092.0934495401666,
    "reported_cn_n_m2": 93.51216835990333,
    "ratio_cn_n_predicted_over_reported": 22.37241939988236,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000043613_conj_000051228_20220215_122556_20220209_225622.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-02-04T18:12:30.593000+00:00",
    "reason": "ok",
    "n_tle": 79,
    "latest_tle_epoch": "2022-02-03T19:26:08.803104+00:00",
    "horizon_days": 0.9488633089814815,
    "drag_area_m2": 9.700896587528399e-05,
    "predicted_cr_r_m2": 22722.33919005681,
    "reported_cr_r_m2": 7.447432701529829,
    "ratio_predicted_over_reported": 3051.029811305211,
    "predicted_ct_t_m2": 27474781.629998133,
    "reported_ct_t_m2": 26362543.58847118,
    "ratio_ct_t_predicted_over_reported": 1.0421900882892556,
    "predicted_cn_n_m2": 1355.0999447308625,
    "reported_cn_n_m2": 11.17709680728115,
    "ratio_cn_n_predicted_over_reported": 121.2389914926838,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000051418_20220204_181230_20220129_152147.cdm"
  },
  {
    "norad": 51418,
    "tca": "2022-02-04T18:12:30.593000+00:00",
    "reason": "ok",
    "n_tle": 22,
    "latest_tle_epoch": "2022-02-03T07:41:31.645824+00:00",
    "horizon_days": 1.4381822589814814,
    "drag_area_m2": 0.0007418892610361805,
    "predicted_cr_r_m2": 61761.44895266667,
    "reported_cr_r_m2": 195230.47540943362,
    "ratio_predicted_over_reported": 0.3163514754709363,
    "predicted_ct_t_m2": 2022133280.4508271,
    "reported_ct_t_m2": 9203158756.715712,
    "ratio_ct_t_predicted_over_reported": 0.21972165578206937,
    "predicted_cn_n_m2": 1686.0918779121625,
    "reported_cn_n_m2": 1149.822045767652,
    "ratio_cn_n_predicted_over_reported": 1.4663937642511302,
    "object_name": "COSMOS 1408 DEB",
    "cdm_file": "000043613_conj_000051418_20220204_181230_20220129_152147.cdm"
  },
  {
    "norad": 43613,
    "tca": "2023-06-26T04:52:17.196000+00:00",
    "reason": "ok",
    "n_tle": 69,
    "latest_tle_epoch": "2023-06-25T10:05:14.334720+00:00",
    "horizon_days": 0.7826720055555555,
    "drag_area_m2": 9.861270192692394e-05,
    "predicted_cr_r_m2": 9629.197641177032,
    "reported_cr_r_m2": 1617.811171600481,
    "ratio_predicted_over_reported": 5.9519910668257925,
    "predicted_ct_t_m2": 51132.99687645403,
    "reported_ct_t_m2": 135569258.97356752,
    "ratio_ct_t_predicted_over_reported": 0.0003771725040292773,
    "predicted_cn_n_m2": 111.57436160154089,
    "reported_cn_n_m2": 18.71788481047691,
    "ratio_cn_n_predicted_over_reported": 5.960842409880078,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000052010_20230626_045217_20230620_061741.cdm"
  },
  {
    "norad": 52010,
    "tca": "2023-06-26T04:52:17.196000+00:00",
    "reason": "ok",
    "n_tle": 61,
    "latest_tle_epoch": "2023-06-24T23:48:59.245632+00:00",
    "horizon_days": 1.2106244255555556,
    "drag_area_m2": 0.0007380696204607038,
    "predicted_cr_r_m2": 17121.22582337652,
    "reported_cr_r_m2": 8793.994048517276,
    "ratio_predicted_over_reported": 1.9469226075111195,
    "predicted_ct_t_m2": 1351609.01928535,
    "reported_ct_t_m2": 13872987200.183458,
    "ratio_ct_t_predicted_over_reported": 9.742739611750498e-05,
    "predicted_cn_n_m2": 915.7423865716613,
    "reported_cn_n_m2": 829.1328445053223,
    "ratio_cn_n_predicted_over_reported": 1.104457979973055,
    "object_name": "SPACEBEE-114",
    "cdm_file": "000043613_conj_000052010_20230626_045217_20230620_061741.cdm"
  },
  {
    "norad": 43613,
    "tca": "2023-06-26T06:26:28.982000+00:00",
    "reason": "ok",
    "n_tle": 69,
    "latest_tle_epoch": "2023-06-25T10:05:14.334720+00:00",
    "horizon_days": 0.8480861953703704,
    "drag_area_m2": 9.861270192692394e-05,
    "predicted_cr_r_m2": 9630.465696674248,
    "reported_cr_r_m2": 2013.960907738368,
    "ratio_predicted_over_reported": 4.7818533416763485,
    "predicted_ct_t_m2": 53791.82648055961,
    "reported_ct_t_m2": 187036415.60063842,
    "ratio_ct_t_predicted_over_reported": 0.0002876008199142157,
    "predicted_cn_n_m2": 112.51679405243677,
    "reported_cn_n_m2": 20.45842701064849,
    "ratio_cn_n_predicted_over_reported": 5.499777377501821,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000052010_20230626_062628_20230619_143324.cdm"
  },
  {
    "norad": 52010,
    "tca": "2023-06-26T06:26:28.982000+00:00",
    "reason": "ok",
    "n_tle": 61,
    "latest_tle_epoch": "2023-06-24T23:48:59.245632+00:00",
    "horizon_days": 1.2760386153703704,
    "drag_area_m2": 0.0007380696204607038,
    "predicted_cr_r_m2": 17094.990895773124,
    "reported_cr_r_m2": 8035.996520681182,
    "ratio_predicted_over_reported": 2.1273019284886456,
    "predicted_ct_t_m2": 1500900.7304717333,
    "reported_ct_t_m2": 18617258776.226658,
    "ratio_ct_t_predicted_over_reported": 8.061878220161559e-05,
    "predicted_cn_n_m2": 914.4712187261881,
    "reported_cn_n_m2": 1125.375269829927,
    "ratio_cn_n_predicted_over_reported": 0.8125922465529104,
    "object_name": "SPACEBEE-114",
    "cdm_file": "000043613_conj_000052010_20230626_062628_20230619_143324.cdm"
  },
  {
    "norad": 43613,
    "tca": "2022-10-20T11:53:38.298000+00:00",
    "reason": "ok",
    "n_tle": 75,
    "latest_tle_epoch": "2022-10-19T22:16:22.193760+00:00",
    "horizon_days": 0.5675475027777778,
    "drag_area_m2": 7.592941431527778e-05,
    "predicted_cr_r_m2": 12346.172802282847,
    "reported_cr_r_m2": 2574.611114360613,
    "ratio_predicted_over_reported": 4.795354425924217,
    "predicted_ct_t_m2": 103719.99564833211,
    "reported_ct_t_m2": 700716472.557214,
    "ratio_ct_t_predicted_over_reported": 0.00014801991919758002,
    "predicted_cn_n_m2": 499.1420479804191,
    "reported_cn_n_m2": 84.03322245139502,
    "ratio_cn_n_predicted_over_reported": 5.939818007920901,
    "object_name": "ICESAT-2",
    "cdm_file": "000043613_conj_000053131_20221020_115338_20221014_064753.cdm"
  },
  {
    "norad": 53131,
    "tca": "2022-10-20T11:53:38.298000+00:00",
    "reason": "ok",
    "n_tle": 72,
    "latest_tle_epoch": "2022-10-19T22:21:04.856544+00:00",
    "horizon_days": 0.5642759427777778,
    "drag_area_m2": 2.4468129418606864e-05,
    "predicted_cr_r_m2": 9050.426341833563,
    "reported_cr_r_m2": 53972.90442899953,
    "ratio_predicted_over_reported": 0.1676846268990258,
    "predicted_ct_t_m2": 1043379.2964722707,
    "reported_ct_t_m2": 2007760449.647541,
    "ratio_ct_t_predicted_over_reported": 0.0005196731993876233,
    "predicted_cn_n_m2": 198.51653173132644,
    "reported_cn_n_m2": 254.0292283618416,
    "ratio_cn_n_predicted_over_reported": 0.7814712228647864,
    "object_name": "CZ-2C R/B",
    "cdm_file": "000043613_conj_000053131_20221020_115338_20221014_064753.cdm"
  },
  {
    "norad": 44628,
    "tca": "2022-03-13T18:14:20.971000+00:00",
    "reason": "ok",
    "n_tle": 73,
    "latest_tle_epoch": "2022-03-12T18:04:29.606880+00:00",
    "horizon_days": 1.0068444921296296,
    "drag_area_m2": 8.387011423986795e-05,
    "predicted_cr_r_m2": 818.0083347068389,
    "reported_cr_r_m2": 253.67237129953733,
    "ratio_predicted_over_reported": 3.2246646748176273,
    "predicted_ct_t_m2": 227751.8287701103,
    "reported_ct_t_m2": 806040.9152666834,
    "ratio_ct_t_predicted_over_reported": 0.2825561636592074,
    "predicted_cn_n_m2": 13259.865596300782,
    "reported_cn_n_m2": 60.35679921552716,
    "ratio_cn_n_predicted_over_reported": 219.69133169158513,
    "object_name": "ICON",
    "cdm_file": "000044628_conj_000027127_20220313_181420_20220311_225243.cdm"
  },
  {
    "norad": 27127,
    "tca": "2022-03-13T18:14:20.971000+00:00",
    "reason": "ok",
    "n_tle": 80,
    "latest_tle_epoch": "2022-03-12T22:21:38.450592+00:00",
    "horizon_days": 0.8282699121296296,
    "drag_area_m2": 0.00022936254202061797,
    "predicted_cr_r_m2": 5105.089962686791,
    "reported_cr_r_m2": 1301.605442775661,
    "ratio_predicted_over_reported": 3.9221485981191324,
    "predicted_ct_t_m2": 1556104.5103882297,
    "reported_ct_t_m2": 8089918.981945028,
    "ratio_ct_t_predicted_over_reported": 0.192351062335868,
    "predicted_cn_n_m2": 207.64712572208222,
    "reported_cn_n_m2": 52.95809561338548,
    "ratio_cn_n_predicted_over_reported": 3.920970407206224,
    "object_name": "PSLV DEB",
    "cdm_file": "000044628_conj_000027127_20220313_181420_20220311_225243.cdm"
  },
  {
    "norad": 45121,
    "tca": "2021-01-23T02:48:52.979000+00:00",
    "reason": "ok",
    "n_tle": 71,
    "latest_tle_epoch": "2021-01-22T09:18:00.323136+00:00",
    "horizon_days": 0.7297761095370371,
    "drag_area_m2": 2.5124330577309364e-05,
    "predicted_cr_r_m2": 1314.6947839693214,
    "reported_cr_r_m2": 3691.6725269535227,
    "ratio_predicted_over_reported": 0.3561244325899747,
    "predicted_ct_t_m2": 2514422.2955837916,
    "reported_ct_t_m2": 297228667.3979811,
    "ratio_ct_t_predicted_over_reported": 0.00845955512163653,
    "predicted_cn_n_m2": 19222.3371399147,
    "reported_cn_n_m2": 22.49010982434427,
    "ratio_cn_n_predicted_over_reported": 854.7017907003553,
    "object_name": "CIRIS",
    "cdm_file": "000045121_conj_000014729_20210123_024852_20210116_154409.cdm"
  },
  {
    "norad": 14729,
    "tca": "2021-01-23T02:48:52.979000+00:00",
    "reason": "ok",
    "n_tle": 70,
    "latest_tle_epoch": "2021-01-22T20:58:04.344960+00:00",
    "horizon_days": 0.24361844953703704,
    "drag_area_m2": 4.650427542088247e-05,
    "predicted_cr_r_m2": 3428.984011523455,
    "reported_cr_r_m2": 18663.31365246031,
    "ratio_predicted_over_reported": 0.18372857443090904,
    "predicted_ct_t_m2": 1428087.0763934806,
    "reported_ct_t_m2": 10860941.02043213,
    "ratio_ct_t_predicted_over_reported": 0.13148833730952905,
    "predicted_cn_n_m2": 2777.3297287290047,
    "reported_cn_n_m2": 65.7081207992809,
    "ratio_cn_n_predicted_over_reported": 42.26767856005097,
    "object_name": "JD 2",
    "cdm_file": "000045121_conj_000014729_20210123_024852_20210116_154409.cdm"
  },
  {
    "norad": 45121,
    "tca": "2022-09-12T08:16:10.891000+00:00",
    "reason": "ok",
    "n_tle": 71,
    "latest_tle_epoch": "2022-09-10T16:17:32.514720+00:00",
    "horizon_days": 1.6657219476851852,
    "drag_area_m2": 3.1007241454471182e-06,
    "predicted_cr_r_m2": 8951.030502292031,
    "reported_cr_r_m2": 1227.3173746059751,
    "ratio_predicted_over_reported": 7.293166940756233,
    "predicted_ct_t_m2": 315678783.41772217,
    "reported_ct_t_m2": 177848771.4853735,
    "ratio_ct_t_predicted_over_reported": 1.7749843351809937,
    "predicted_cn_n_m2": 6796.209771063177,
    "reported_cn_n_m2": 198.42648280522548,
    "ratio_cn_n_predicted_over_reported": 34.25051774835068,
    "object_name": "CIRIS",
    "cdm_file": "000045121_conj_000045957_20220912_081610_20220908_142756.cdm"
  },
  {
    "norad": 45957,
    "tca": "2022-09-12T08:16:10.891000+00:00",
    "reason": "non_leo_out_of_scope",
    "n_tle": 57,
    "object_name": "FREGAT DEB",
    "cdm_file": "000045121_conj_000045957_20220912_081610_20220908_142756.cdm"
  },
  {
    "norad": 48901,
    "tca": "2021-12-19T18:23:17.037000+00:00",
    "reason": "ok",
    "n_tle": 68,
    "latest_tle_epoch": "2021-12-18T20:56:38.900544+00:00",
    "horizon_days": 0.8934969497222222,
    "drag_area_m2": 9.109926702362283e-05,
    "predicted_cr_r_m2": 1290.7350005202054,
    "reported_cr_r_m2": 30.91603472573776,
    "ratio_predicted_over_reported": 41.74969435668481,
    "predicted_ct_t_m2": 154257.29024790318,
    "reported_ct_t_m2": 681931.2836820063,
    "ratio_ct_t_predicted_over_reported": 0.226206501944022,
    "predicted_cn_n_m2": 484.6441176843348,
    "reported_cn_n_m2": 21.632581231983472,
    "ratio_cn_n_predicted_over_reported": 22.403434545656307,
    "object_name": "TROPICS PATHFINDER",
    "cdm_file": "000048901_conj_000048903_20211219_182317_20211217_232706.cdm"
  },
  {
    "norad": 48903,
    "tca": "2021-12-19T18:23:17.037000+00:00",
    "reason": "ok",
    "n_tle": 71,
    "latest_tle_epoch": "2021-12-18T22:31:48.337824+00:00",
    "horizon_days": 0.8274154997222222,
    "drag_area_m2": 6.286683284877475e-05,
    "predicted_cr_r_m2": 1751.3070090240608,
    "reported_cr_r_m2": 34.889434036666366,
    "ratio_predicted_over_reported": 50.19591338694572,
    "predicted_ct_t_m2": 512962.8003914167,
    "reported_ct_t_m2": 305038.290211718,
    "ratio_ct_t_predicted_over_reported": 1.6816341320146546,
    "predicted_cn_n_m2": 404.2042642145922,
    "reported_cn_n_m2": 34.47276360117924,
    "ratio_cn_n_predicted_over_reported": 11.725322312156175,
    "object_name": "LINCS2",
    "cdm_file": "000048901_conj_000048903_20211219_182317_20211217_232706.cdm"
  },
  {
    "norad": 48901,
    "tca": "2021-12-19T23:50:30.881000+00:00",
    "reason": "ok",
    "n_tle": 68,
    "latest_tle_epoch": "2021-12-18T20:56:38.900544+00:00",
    "horizon_days": 1.120740514537037,
    "drag_area_m2": 9.109926702362283e-05,
    "predicted_cr_r_m2": 1268.5843346233748,
    "reported_cr_r_m2": 523.0384470126946,
    "ratio_predicted_over_reported": 2.4254131639248024,
    "predicted_ct_t_m2": 190814.34773823808,
    "reported_ct_t_m2": 17846026.21396062,
    "ratio_ct_t_predicted_over_reported": 0.010692259747381043,
    "predicted_cn_n_m2": 553.1581547092441,
    "reported_cn_n_m2": 32.529351975969234,
    "ratio_cn_n_predicted_over_reported": 17.004893153662717,
    "object_name": "TROPICS PATHFINDER",
    "cdm_file": "000048901_conj_000048903_20211219_235030_20211215_225057.cdm"
  },
  {
    "norad": 48903,
    "tca": "2021-12-19T23:50:30.881000+00:00",
    "reason": "ok",
    "n_tle": 71,
    "latest_tle_epoch": "2021-12-18T22:31:48.337824+00:00",
    "horizon_days": 1.054659064537037,
    "drag_area_m2": 6.286683284877475e-05,
    "predicted_cr_r_m2": 1605.3499424434442,
    "reported_cr_r_m2": 271.7154234266046,
    "ratio_predicted_over_reported": 5.908203230417941,
    "predicted_ct_t_m2": 681939.3233537059,
    "reported_ct_t_m2": 8499876.704246884,
    "ratio_ct_t_predicted_over_reported": 0.08022931944565517,
    "predicted_cn_n_m2": 456.01196475511136,
    "reported_cn_n_m2": 42.755179012670574,
    "ratio_cn_n_predicted_over_reported": 10.665654437324925,
    "object_name": "LINCS2",
    "cdm_file": "000048901_conj_000048903_20211219_235030_20211215_225057.cdm"
  },
  {
    "norad": 48901,
    "tca": "2021-12-20T01:25:35.287000+00:00",
    "reason": "ok",
    "n_tle": 68,
    "latest_tle_epoch": "2021-12-19T20:45:16.712064+00:00",
    "horizon_days": 0.19465943212962963,
    "drag_area_m2": 0.00013028377981439096,
    "predicted_cr_r_m2": 1844.1348456707192,
    "reported_cr_r_m2": 507.36828576672224,
    "ratio_predicted_over_reported": 3.6347065778538146,
    "predicted_ct_t_m2": 314582.49117306987,
    "reported_ct_t_m2": 19636999.91653993,
    "ratio_ct_t_predicted_over_reported": 0.01601988554820444,
    "predicted_cn_n_m2": 705.2813201206645,
    "reported_cn_n_m2": 32.243779532755944,
    "ratio_cn_n_predicted_over_reported": 21.873407222753784,
    "object_name": "TROPICS PATHFINDER",
    "cdm_file": "000048901_conj_000048903_20211220_012535_20211215_145954.cdm"
  },
  {
    "norad": 48903,
    "tca": "2021-12-20T01:25:35.287000+00:00",
    "reason": "ok",
    "n_tle": 71,
    "latest_tle_epoch": "2021-12-19T20:45:17.073216+00:00",
    "horizon_days": 0.1946552521296296,
    "drag_area_m2": 9.65616271371166e-05,
    "predicted_cr_r_m2": 14134.816744246704,
    "reported_cr_r_m2": 263.0427510012776,
    "ratio_predicted_over_reported": 53.73581552976554,
    "predicted_ct_t_m2": 363166.3035506734,
    "reported_ct_t_m2": 9590087.279506138,
    "ratio_ct_t_predicted_over_reported": 0.0378689257945289,
    "predicted_cn_n_m2": 29610.65269778438,
    "reported_cn_n_m2": 42.31584263331638,
    "ratio_cn_n_predicted_over_reported": 699.7533513481575,
    "object_name": "LINCS2",
    "cdm_file": "000048901_conj_000048903_20211220_012535_20211215_145954.cdm"
  },
  {
    "norad": 48901,
    "tca": "2022-05-29T22:31:44.127000+00:00",
    "reason": "ok",
    "n_tle": 71,
    "latest_tle_epoch": "2022-05-28T21:33:56.916288+00:00",
    "horizon_days": 1.0401297536111112,
    "drag_area_m2": 0.0002389089494639957,
    "predicted_cr_r_m2": 2199.560249589562,
    "reported_cr_r_m2": 1017.313680226648,
    "ratio_predicted_over_reported": 2.1621258932638363,
    "predicted_ct_t_m2": 2889335.8925330937,
    "reported_ct_t_m2": 3988849.979031594,
    "ratio_ct_t_predicted_over_reported": 0.7243531112279539,
    "predicted_cn_n_m2": 1946.618338672747,
    "reported_cn_n_m2": 208.93135411096,
    "ratio_cn_n_predicted_over_reported": 9.317023512128918,
    "object_name": "TROPICS PATHFINDER",
    "cdm_file": "000048901_conj_000048954_20220529_223144_20220528_141942.cdm"
  },
  {
    "norad": 48954,
    "tca": "2022-05-29T22:31:44.127000+00:00",
    "reason": "ok",
    "n_tle": 69,
    "latest_tle_epoch": "2022-05-28T19:58:59.753856+00:00",
    "horizon_days": 1.106069133611111,
    "drag_area_m2": 0.00011009751184245571,
    "predicted_cr_r_m2": 2437.226414543636,
    "reported_cr_r_m2": 526.8084072373575,
    "ratio_predicted_over_reported": 4.62639999867262,
    "predicted_ct_t_m2": 506154.2290589323,
    "reported_ct_t_m2": 860965.8189850334,
    "ratio_ct_t_predicted_over_reported": 0.5878912006699897,
    "predicted_cn_n_m2": 1337.421759267345,
    "reported_cn_n_m2": 119.8301231445417,
    "ratio_cn_n_predicted_over_reported": 11.16098126390238,
    "object_name": "ASTROCAST-0201",
    "cdm_file": "000048901_conj_000048954_20220529_223144_20220528_141942.cdm"
  },
  {
    "norad": 54234,
    "tca": "2022-11-30T14:23:42.113000+00:00",
    "reason": "ok",
    "n_tle": 50,
    "latest_tle_epoch": "2022-11-29T13:35:00.955392+00:00",
    "horizon_days": 1.033809694537037,
    "drag_area_m2": 1.8926964092994167e-05,
    "predicted_cr_r_m2": 11110.67326231069,
    "reported_cr_r_m2": 81.06089096868185,
    "ratio_predicted_over_reported": 137.06576783868977,
    "predicted_ct_t_m2": 93247.129705271,
    "reported_ct_t_m2": 6140.784903398161,
    "ratio_ct_t_predicted_over_reported": 15.184887790756244,
    "predicted_cn_n_m2": 29551.016416842675,
    "reported_cn_n_m2": 40.97238255225585,
    "ratio_cn_n_predicted_over_reported": 721.242324122927,
    "object_name": "NOAA 21",
    "cdm_file": "000054234_conj_000028343_20221130_142342_20221127_152412.cdm"
  },
  {
    "norad": 28343,
    "tca": "2022-11-30T14:23:42.113000+00:00",
    "reason": "ok",
    "n_tle": 36,
    "latest_tle_epoch": "2022-11-28T22:07:36.465312+00:00",
    "horizon_days": 1.677843144537037,
    "drag_area_m2": 0.0001427811273526081,
    "predicted_cr_r_m2": 2808.8527957447645,
    "reported_cr_r_m2": 1953.809809714344,
    "ratio_predicted_over_reported": 1.4376285663932824,
    "predicted_ct_t_m2": 2297227.585227605,
    "reported_ct_t_m2": 2236965.326334095,
    "ratio_ct_t_predicted_over_reported": 1.0269392905576533,
    "predicted_cn_n_m2": 247.57115891714113,
    "reported_cn_n_m2": 1098.3694212267699,
    "ratio_cn_n_predicted_over_reported": 0.2253988085726464,
    "object_name": "DMSP 5D-2 F11 DEB",
    "cdm_file": "000054234_conj_000028343_20221130_142342_20221127_152412.cdm"
  }
]

==> results/figures_final/figure4_5_candidate_pairs_vs_horizon.json <==
{
  "n_objects": 33791,
  "n_brute_pairs": 570898945,
  "n_fixed_pairs": 228619849,
  "query_horizons_days": [
    0.0,
    0.25,
    0.5,
    0.75,
    1.0,
    1.25,
    1.5,
    1.75,
    2.0,
    2.25,
    2.5,
    2.75,
    3.0,
    3.25,
    3.5,
    3.75,
    4.0,
    4.25,
    4.5,
    4.75,
    5.0,
    5.25,
    5.5,
    5.75,
    6.0,
    6.25,
    6.5,
    6.75,
    7.0
  ],
  "adaptive_pairs": [
    162252350,
    162222437,
    162194649,
    162166391,
    162135031,
    162123296,
    162108354,
    162096885,
    162079261,
    162085200,
    162092886,
    162095170,
    162101955,
    162142267,
    162179702,
    162216024,
    162250916,
    162283138,
    162320917,
    162357451,
    162392299,
    162451859,
    162507152,
    162565002,
    162618756,
    162670538,
    162720200,
    162769493,
    162819449
  ],
  "known_horizons_days": [
    0.0,
    1.0,
    2.0,
    3.0,
    5.0,
    7.0
  ],
  "sigma_r_sanity_ceiling_km": 100000.0,
  "note": "fixed_pairs is constant because the propagated apsis envelope (q_i, Q_i) is computed once over the full 7-day window and reused for every horizon; only the adaptive threshold T_i(t) varies with horizon. adaptive_pairs between the 6 known_horizons_days is linearly interpolated per-object, not freshly propagated."
}

==> results/figures_final/figure8_scaling_results.json <==
[
  {
    "N": 500,
    "subset": 0,
    "quadratic_fixed_s": [
      0.0011231889948248863,
      0.0011208150535821915,
      0.0011196276172995567,
      0.001112503930926323,
      0.0011208150535821915
    ],
    "quadratic_fixed_count": 47001,
    "quadratic_adaptive_s": [
      0.0011113164946436882,
      0.0011231889948248863,
      0.0011623706668615341,
      0.0011208141222596169,
      0.001107754185795784
    ],
    "quadratic_adaptive_count": 30922,
    "sweep_fixed_buildcount_s": [
      0.00011160597205162048,
      0.0001009209081530571,
      9.735953062772751e-05,
      9.735953062772751e-05,
      9.617209434509277e-05
    ],
    "sweep_fixed_count": 47001,
    "sweep_fixed_buildmaterialize_s": [
      0.0003561917692422867,
      0.0003383820876479149,
      0.00034788064658641815,
      0.0003312584012746811,
      0.00033007003366947174
    ],
    "sweep_adaptive_buildcount_s": [
      0.0001009209081530571,
      9.735766798257828e-05,
      9.498372673988342e-05,
      9.379629045724869e-05,
      9.37972217798233e-05
    ],
    "sweep_adaptive_count": 30922,
    "sweep_adaptive_buildmaterialize_s": [
      0.0002802042290568352,
      0.00026120711117982864,
      0.0002564582973718643,
      0.0002695182338356972,
      0.00027901679277420044
    ],
    "n_brute": 124750
  },
  {
    "N": 500,
    "subset": 1,
    "quadratic_fixed_s": [
      0.001126750372350216,
      0.0011338749900460243,
      0.0011243773624300957,
      0.0011208150535821915,
      0.0011243773624300957
    ],
    "quadratic_fixed_count": 47300,
    "quadratic_adaptive_s": [
      0.0011279396712779999,
      0.0011220024898648262,
      0.0011208150535821915,
      0.0011184411123394966,
      0.001107754185795784
    ],
    "quadratic_adaptive_count": 33600,
    "sweep_fixed_buildcount_s": [
      0.0001044832170009613,
      9.735953062772751e-05,
      9.37972217798233e-05,
      9.498465806245804e-05,
      0.0001009209081530571
    ],
    "sweep_fixed_count": 47300,
    "sweep_fixed_buildmaterialize_s": [
      0.00034194253385066986,
      0.0003466932103037834,
      0.0003324449062347412,
      0.0003288835287094116,
      0.00033838115632534027
    ],
    "sweep_adaptive_buildcount_s": [
      9.735859930515289e-05,
      9.498372673988342e-05,
      9.498465806245804e-05,
      9.37972217798233e-05,
      9.37972217798233e-05
    ],
    "sweep_adaptive_count": 33600,
    "sweep_adaptive_buildmaterialize_s": [
      0.0002920767292380333,
      0.00028257910162210464,
      0.0002790158614516258,
      0.00027307961136102676,
      0.0002742670476436615
    ],
    "n_brute": 124750
  },
  {
    "N": 500,
    "subset": 2,
    "quadratic_fixed_s": [
      0.0011208150535821915,
      0.0011136913672089577,
      0.0011231889948248863,
      0.0011267513036727905,
      0.0011267522349953651
    ],
    "quadratic_fixed_count": 52488,
    "quadratic_adaptive_s": [
      0.0011350614950060844,
      0.0011196276172995567,
      0.0011148778721690178,
      0.0011065667495131493,
      0.0011208150535821915
    ],
    "quadratic_adaptive_count": 38444,
    "sweep_fixed_buildcount_s": [
      0.00011635571718215942,
      9.854696691036224e-05,
      9.37972217798233e-05,
      9.498465806245804e-05,
      9.379629045724869e-05
    ],
    "sweep_fixed_count": 52488,
    "sweep_fixed_buildmaterialize_s": [
      0.0003787502646446228,
      0.00035856664180755615,
      0.0003538168966770172,
      0.00036331452429294586,
      0.00035262852907180786
    ],
    "sweep_adaptive_buildcount_s": [
      0.0001009209081530571,
      0.00012229196727275848,
      9.617209434509277e-05,
      9.735859930515289e-05,
      9.617116302251816e-05
    ],
    "sweep_adaptive_count": 38444,
    "sweep_adaptive_buildmaterialize_s": [
      0.0003063241019845009,
      0.00029563717544078827,
      0.00029445067048072815,
      0.0002908902242779732,
      0.0003027636557817459
    ],
    "n_brute": 124750
  },
  {
    "N": 500,
    "subset": 3,
    "quadratic_fixed_s": [
      0.0011148778721690178,
      0.0011208150535821915,
      0.001123189926147461,
      0.0011077532544732094,
      0.001107754185795784
    ],
    "quadratic_fixed_count": 50005,
    "quadratic_adaptive_s": [
      0.0011077551171183586,
      0.001137436367571354,
      0.0011113164946436882,
      0.0011160662397742271,
      0.0011160662397742271
    ],
    "quadratic_adaptive_count": 35359,
    "sweep_fixed_buildcount_s": [
      0.00010329671204090118,
      9.617209434509277e-05,
      9.260978549718857e-05,
      9.261071681976318e-05,
      9.260978549718857e-05
    ],
    "sweep_fixed_count": 50005,
    "sweep_fixed_buildmaterialize_s": [
      0.0003502536565065384,
      0.00037281308323144913,
      0.00034431740641593933,
      0.000339568592607975,
      0.000350254587829113
    ],
    "sweep_adaptive_buildcount_s": [
      9.854603558778763e-05,
      9.37972217798233e-05,
      9.498558938503265e-05,
      9.37972217798233e-05,
      9.260978549718857e-05
    ],
    "sweep_adaptive_count": 35359,
    "sweep_adaptive_buildmaterialize_s": [
      0.0002813916653394699,
      0.0002778293564915657,
      0.00027664098888635635,
      0.0002968255430459976,
      0.0002754535526037216
    ],
    "n_brute": 124750
  },
  {
    "N": 500,
    "subset": 4,
    "quadratic_fixed_s": [
      0.0011220015585422516,
      0.0011398112401366234,
      0.0011267513036727905,
      0.001113690435886383,
      0.0011326875537633896
    ],
    "quadratic_fixed_count": 46762,
    "quadratic_adaptive_s": [
      0.0011113164946436882,
      0.0011113155633211136,
      0.0011196266859769821,
      0.0011065667495131493,
      0.0011113155633211136
    ],
    "quadratic_adaptive_count": 32454,
    "sweep_fixed_buildcount_s": [
      0.00010804552584886551,
      0.0001009209081530571,
      9.735859930515289e-05,
      9.735766798257828e-05,
      0.00011042039841413498
    ],
    "sweep_fixed_count": 46762,
    "sweep_fixed_buildmaterialize_s": [
      0.00034075602889060974,
      0.0003466932103037834,
      0.00033007096499204636,
      0.0003253202885389328,
      0.0003395676612854004
    ],
    "sweep_adaptive_buildcount_s": [
      0.0001009209081530571,
      9.735859930515289e-05,
      9.498465806245804e-05,
      9.37972217798233e-05,
      9.260978549718857e-05
    ],
    "sweep_adaptive_count": 32454,
    "sweep_adaptive_buildmaterialize_s": [
      0.00026833079755306244,
      0.0002813916653394699,
      0.0002790158614516258,
      0.00026833079755306244,
      0.0002671433612704277
    ],
    "n_brute": 124750
  },
  {
    "N": 1000,
    "subset": 0,
    "quadratic_fixed_s": [
      0.002444659359753132,
      0.0024648429825901985,
      0.0024945251643657684,
      0.002450595609843731,
      0.002438722178339958
    ],
    "quadratic_fixed_count": 191944,
    "quadratic_adaptive_s": [
      0.00242803618311882,
      0.0024315984919667244,
      0.0024517830461263657,
      0.002433973364531994,
      0.002437535673379898
    ],
    "quadratic_adaptive_count": 143439,
    "sweep_fixed_buildcount_s": [
      0.00022558774799108505,
      0.0001982804387807846,
      0.00019590463489294052,
      0.0001947181299328804,
      0.00018878187984228134
    ],
    "sweep_fixed_count": 191944,
    "sweep_fixed_buildmaterialize_s": [
      0.0010863831266760826,
      0.0010567009449005127,
      0.001056700013577938,
      0.0010555125772953033,
      0.0010768845677375793
    ],
    "sweep_adaptive_buildcount_s": [
      0.00020302925258874893,
      0.00020421668887138367,
      0.0001911558210849762,
      0.000187593512237072,
      0.00018640607595443726
    ],
    "sweep_adaptive_count": 143439,
    "sweep_adaptive_buildmaterialize_s": [
      0.0009011644870042801,
      0.0008524851873517036,
      0.0008667316287755966,
      0.0008607944473624229,
      0.0008489219471812248
    ],
    "n_brute": 499500
  },
  {
    "N": 1000,
    "subset": 1,
    "quadratic_fixed_s": [
      0.0025099599733948708,
      0.0024980884045362473,
      0.0024684052914381027,
      0.002473154105246067,
      0.0024636564776301384
    ],
    "quadratic_fixed_count": 206520,
    "quadratic_adaptive_s": [
      0.002495712600648403,
      0.0024482207372784615,
      0.0024565309286117554,
      0.002437535673379898,
      0.002450595609843731
    ],
    "quadratic_adaptive_count": 146907,
    "sweep_fixed_buildcount_s": [
      0.00023746024817228317,
      0.00020421668887138367,
      0.0001947181299328804,
      0.00018996838480234146,
      0.0002018418163061142
    ],
    "sweep_fixed_count": 206520,
    "sweep_fixed_buildmaterialize_s": [
      0.0011932393535971642,
      0.0011576209217309952,
      0.0011315010488033295,
      0.0011279387399554253,
      0.001118440181016922
    ],
    "sweep_adaptive_buildcount_s": [
      0.0002054041251540184,
      0.0001947181299328804,
      0.00018996838480234146,
      0.00020302925258874893,
      0.0001911558210849762
    ],
    "sweep_adaptive_count": 146907,
    "sweep_adaptive_buildmaterialize_s": [
      0.0009106611832976341,
      0.0008786041289567947,
      0.0008714804425835609,
      0.0008738553151488304,
      0.0008536707609891891
    ],
    "n_brute": 499500
  },
  {
    "N": 1000,
    "subset": 2,
    "quadratic_fixed_s": [
      0.002469591796398163,
      0.002462468110024929,
      0.0024494072422385216,
      0.002439909614622593,
      0.002449408173561096
    ],
    "quadratic_fixed_count": 188245,
    "quadratic_adaptive_s": [
      0.002445845864713192,
      0.0024327849969267845,
      0.0024660304188728333,
      0.002438722178339958,
      0.002444659359753132
    ],
    "quadratic_adaptive_count": 130715,
    "sweep_fixed_buildcount_s": [
      0.00021490175276994705,
      0.00019946694374084473,
      0.00019709207117557526,
      0.0001911558210849762,
      0.0002707047387957573
    ],
    "sweep_fixed_count": 188245,
    "sweep_fixed_buildmaterialize_s": [
      0.0010614488273859024,
      0.0010519502684473991,
      0.0010460140183568,
      0.0010412642732262611,
      0.0010424526408314705
    ],
    "sweep_adaptive_buildcount_s": [
      0.00021727662533521652,
      0.00019234325736761093,
      0.00018878094851970673,
      0.000187593512237072,
      0.0001840321347117424
    ],
    "sweep_adaptive_count": 130715,
    "sweep_adaptive_buildmaterialize_s": [
      0.0008014310151338577,
      0.0008275508880615234,
      0.0008073672652244568,
      0.0008156774565577507,
      0.0007966803386807442
    ],
    "n_brute": 499500
  },
  {
    "N": 1000,
    "subset": 3,
    "quadratic_fixed_s": [
      0.0025301435962319374,
      0.0024612806737422943,
      0.0024589067324995995,
      0.002435159869492054,
      0.002460094168782234
    ],
    "quadratic_fixed_count": 195115,
    "quadratic_adaptive_s": [
      0.002444659359753132,
      0.0024529704824090004,
      0.0024434709921479225,
      0.002462468110024929,
      0.0024292245507240295
    ],
    "quadratic_adaptive_count": 137849,
    "sweep_fixed_buildcount_s": [
      0.00021015293896198273,
      0.00019353069365024567,
      0.00018878094851970673,
      0.00019709207117557526,
      0.00018640607595443726
    ],
    "sweep_fixed_count": 195115,
    "sweep_fixed_buildmaterialize_s": [
      0.0011101290583610535,
      0.001069759950041771,
      0.0010614488273859024,
      0.0010578865185379982,
      0.001066199503839016
    ],
    "sweep_adaptive_buildcount_s": [
      0.00019709207117557526,
      0.00018878187984228134,
      0.00018521957099437714,
      0.00018284469842910767,
      0.0001911558210849762
    ],
    "sweep_adaptive_count": 137849,
    "sweep_adaptive_buildmaterialize_s": [
      0.000831112265586853,
      0.0008394224569201469,
      0.000831112265586853,
      0.0008465470746159554,
      0.0008228011429309845
    ],
    "n_brute": 499500
  },
  {
    "N": 1000,
    "subset": 4,
    "quadratic_fixed_s": [
      0.0024434709921479225,
      0.002474340610206127,
      0.002451782114803791,
      0.002447032369673252,
      0.002432785928249359
    ],
    "quadratic_fixed_count": 203960,
    "quadratic_adaptive_s": [
      0.0024292226880788803,
      0.0024399086833000183,
      0.002429223619401455,
      0.002474340610206127,
      0.002436346374452114
    ],
    "quadratic_adaptive_count": 142138,
    "sweep_fixed_buildcount_s": [
      0.00021133944392204285,
      0.0001947181299328804,
      0.00020184088498353958,
      0.000187593512237072,
      0.0001840321347117424
    ],
    "sweep_fixed_count": 203960,
    "sweep_fixed_buildmaterialize_s": [
      0.0011552469804883003,
      0.0011172518134117126,
      0.0011113164946436882,
      0.0011030063033103943,
      0.0011006304994225502
    ],
    "sweep_adaptive_buildcount_s": [
      0.00020065438002347946,
      0.00020302925258874893,
      0.0001875944435596466,
      0.0001982804387807846,
      0.00019234325736761093
    ],
    "sweep_adaptive_count": 142138,
    "sweep_adaptive_buildmaterialize_s": [
      0.0008750418201088905,
      0.00087741669267416,
      0.0008489219471812248,
      0.000873856246471405,
      0.0008655451238155365
    ],
    "n_brute": 499500
  },
  {
    "N": 2000,
    "subset": 0,
    "quadratic_fixed_s": [
      0.005581514909863472,
      0.0055328356102108955,
      0.005526900291442871,
      0.005467534065246582,
      0.005499592050909996
    ],
    "quadratic_fixed_count": 817087,
    "quadratic_adaptive_s": [
      0.005523337982594967,
      0.005518588237464428,
      0.005511465482413769,
      0.00550671573728323,
      0.005501965992152691
    ],
    "quadratic_adaptive_count": 600011,
    "sweep_fixed_buildcount_s": [
      0.00043811462819576263,
      0.0004013087600469589,
      0.0004832325503230095,
      0.0003929976373910904,
      0.00040012039244174957
    ],
    "sweep_fixed_count": 817087,
    "sweep_fixed_buildmaterialize_s": [
      0.004619798623025417,
      0.004594866186380386,
      0.00460198987275362,
      0.004666103981435299,
      0.00465660635381937
    ],
    "sweep_adaptive_buildcount_s": [
      0.00043455418199300766,
      0.000428617000579834,
      0.00040487106889486313,
      0.00038824789226055145,
      0.00040961988270282745
    ],
    "sweep_adaptive_count": 600011,
    "sweep_adaptive_buildmaterialize_s": [
      0.003433682955801487,
      0.0032104700803756714,
      0.003151104785501957,
      0.0031380439177155495,
      0.0031594159081578255
    ],
    "n_brute": 1999000
  },
  {
    "N": 2000,
    "subset": 1,
    "quadratic_fixed_s": [
      0.005598138086497784,
      0.005586264654994011,
      0.005503152497112751,
      0.005510277114808559,
      0.005522150546312332
    ],
    "quadratic_fixed_count": 798767,
    "quadratic_adaptive_s": [
      0.005585076287388802,
      0.005519774742424488,
      0.005566081032156944,
      0.0055079031735658646,
      0.005523337051272392
    ],
    "quadratic_adaptive_count": 565692,
    "sweep_fixed_buildcount_s": [
      0.0005141030997037888,
      0.0005164770409464836,
      0.0005093533545732498,
      0.00039537157863378525,
      0.00039774738252162933
    ],
    "sweep_fixed_count": 798767,
    "sweep_fixed_buildmaterialize_s": [
      0.0046233609318733215,
      0.004616237245500088,
      0.0045070042833685875,
      0.004586554132401943,
      0.004639983177185059
    ],
    "sweep_adaptive_buildcount_s": [
      0.0004583001136779785,
      0.00040605850517749786,
      0.0004013078287243843,
      0.0004333658143877983,
      0.00039893388748168945
    ],
    "sweep_adaptive_count": 565692,
    "sweep_adaptive_buildmaterialize_s": [
      0.0031701019033789635,
      0.0030822409316897392,
      0.003032374195754528,
      0.003028811886906624,
      0.003063242882490158
    ],
    "n_brute": 1999000
  },
  {
    "N": 2000,
    "subset": 2,
    "quadratic_fixed_s": [
      0.005623070523142815,
      0.005535210482776165,
      0.005529274232685566,
      0.005516212433576584,
      0.0055363979190588
    ],
    "quadratic_fixed_count": 808626,
    "quadratic_adaptive_s": [
      0.005500778555870056,
      0.005598137155175209,
      0.005517400801181793,
      0.005490093491971493,
      0.005557768978178501
    ],
    "quadratic_adaptive_count": 567410,
    "sweep_fixed_buildcount_s": [
      0.0004333658143877983,
      0.0004321783781051636,
      0.00039537157863378525,
      0.0003977464511990547,
      0.0003858739510178566
    ],
    "sweep_fixed_count": 808626,
    "sweep_fixed_buildmaterialize_s": [
      0.004567557945847511,
      0.004540248773992062,
      0.004556871950626373,
      0.004504631273448467,
      0.004622172564268112
    ],
    "sweep_adaptive_buildcount_s": [
      0.0004511764273047447,
      0.00040961988270282745,
      0.0004036836326122284,
      0.00040962081402540207,
      0.0004214933142066002
    ],
    "sweep_adaptive_count": 567410,
    "sweep_adaptive_buildmaterialize_s": [
      0.0030691800639033318,
      0.0030193133279681206,
      0.0029730089008808136,
      0.002955199219286442,
      0.00296707171946764
    ],
    "n_brute": 1999000
  },
  {
    "N": 2000,
    "subset": 3,
    "quadratic_fixed_s": [
      0.005580328404903412,
      0.005515025928616524,
      0.00553758442401886,
      0.0055732037872076035,
      0.00553402304649353
    ],
    "quadratic_fixed_count": 797401,
    "quadratic_adaptive_s": [
      0.005523337051272392,
      0.00548178143799305,
      0.005529274232685566,
      0.005529274232685566,
      0.005567268468439579
    ],
    "quadratic_adaptive_count": 571011,
    "sweep_fixed_buildcount_s": [
      0.0004262411966919899,
      0.00040961988270282745,
      0.0003870604559779167,
      0.0003929976373910904,
      0.0003811251372098923
    ],
    "sweep_fixed_count": 797404,
    "sweep_fixed_buildmaterialize_s": [
      0.004455951042473316,
      0.004499882459640503,
      0.004473760724067688,
      0.0044440776109695435,
      0.004539061337709427
    ],
    "sweep_adaptive_buildcount_s": [
      0.00044880155473947525,
      0.000417931005358696,
      0.00039418507367372513,
      0.00039418507367372513,
      0.00038943439722061157
    ],
    "sweep_adaptive_count": 571018,
    "sweep_adaptive_buildmaterialize_s": [
      0.003128545358777046,
      0.003019312396645546,
      0.002976571209728718,
      0.002981320023536682,
      0.0030216891318559647
    ],
    "n_brute": 1999000
  },
  {
    "N": 2000,
    "subset": 4,
    "quadratic_fixed_s": [
      0.005528086796402931,
      0.005520963110029697,
      0.005547083914279938,
      0.005488905124366283,
      0.005500778555870056
    ],
    "quadratic_fixed_count": 806278,
    "quadratic_adaptive_s": [
      0.0054865311831235886,
      0.005481782369315624,
      0.005492468364536762,
      0.0057109324261546135,
      0.00550790224224329
    ],
    "quadratic_adaptive_count": 571446,
    "sweep_fixed_buildcount_s": [
      0.0004298035055398941,
      0.00040605664253234863,
      0.00039655901491642,
      0.000385873019695282,
      0.0003751879557967186
    ],
    "sweep_fixed_count": 806278,
    "sweep_fixed_buildmaterialize_s": [
      0.004502256400883198,
      0.004480885341763496,
      0.0045651840046048164,
      0.004594866186380386,
      0.004546185955405235
    ],
    "sweep_adaptive_buildcount_s": [
      0.00044523924589157104,
      0.00040249526500701904,
      0.000417931005358696,
      0.0003858739510178566,
      0.00039893388748168945
    ],
    "sweep_adaptive_count": 571446,
    "sweep_adaptive_buildmaterialize_s": [
      0.003280521370470524,
      0.0030501838773489,
      0.0029848823323845863,
      0.0030026910826563835,
      0.003005065955221653
    ],
    "n_brute": 1999000
  },
  {
    "N": 5000,
    "subset": 0,
    "quadratic_fixed_s": [
      0.016559326089918613,
      0.016516583040356636,
      0.016515395604074,
      0.01646196749061346,
      0.016447720117866993
    ],
    "quadratic_fixed_count": 4898862,
    "quadratic_adaptive_s": [
      0.016419224441051483,
      0.016451282426714897,
      0.01644297130405903,
      0.016459593549370766,
      0.016426348127424717
    ],
    "quadratic_adaptive_count": 3546299,
    "sweep_fixed_buildcount_s": [
      0.0011849291622638702,
      0.0011398112401366234,
      0.0011386238038539886,
      0.0011374382302165031,
      0.0011196276172995567
    ],
    "sweep_fixed_count": 4898862,
    "sweep_fixed_buildmaterialize_s": [
      0.03833922930061817,
      0.038628931157290936,
      0.03827511426061392,
      0.038404528982937336,
      0.03845083527266979
    ],
    "sweep_adaptive_buildcount_s": [
      0.0014544473960995674,
      0.0012834761291742325,
      0.0012051137164235115,
      0.0011896789073944092,
      0.0011671194806694984
    ],
    "sweep_adaptive_count": 3546299,
    "sweep_adaptive_buildmaterialize_s": [
      0.031538350507617,
      0.03184111509472132,
      0.031627398915588856,
      0.0312023451551795,
      0.03145167790353298
    ],
    "n_brute": 12497500
  },
  {
    "N": 5000,
    "subset": 1,
    "quadratic_fixed_s": [
      0.016625816002488136,
      0.017215906642377377,
      0.016422785818576813,
      0.01643822155892849,
      0.016451281495392323
    ],
    "quadratic_fixed_count": 5036594,
    "quadratic_adaptive_s": [
      0.01649046316742897,
      0.016704177483916283,
      0.016666184179484844,
      0.016503523103892803,
      0.01646790374070406
    ],
    "quadratic_adaptive_count": 3551792,
    "sweep_fixed_buildcount_s": [
      0.0012051137164235115,
      0.0011433735489845276,
      0.0011267513036727905,
      0.0011172527447342873,
      0.0011208150535821915
    ],
    "sweep_fixed_count": 5036594,
    "sweep_fixed_buildmaterialize_s": [
      0.0375152388587594,
      0.03750099241733551,
      0.03755916841328144,
      0.037535423412919044,
      0.037586476653814316
    ],
    "sweep_adaptive_buildcount_s": [
      0.0014140792191028595,
      0.0012549804523587227,
      0.0012312345206737518,
      0.001181366853415966,
      0.001181366853415966
    ],
    "sweep_adaptive_count": 3551792,
    "sweep_adaptive_buildmaterialize_s": [
      0.031372129917144775,
      0.0315870326012373,
      0.03134363330900669,
      0.031369755044579506,
      0.03132582549005747
    ],
    "n_brute": 12497500
  },
  {
    "N": 5000,
    "subset": 2,
    "quadratic_fixed_s": [
      0.01663887593895197,
      0.016509459353983402,
      0.016406163573265076,
      0.01646434236317873,
      0.016400226391851902
    ],
    "quadratic_fixed_count": 5051987,
    "quadratic_adaptive_s": [
      0.01643703505396843,
      0.016473840922117233,
      0.01643228530883789,
      0.016483339481055737,
      0.016645999625325203
    ],
    "quadratic_adaptive_count": 3586079,
    "sweep_fixed_buildcount_s": [
      0.0012288596481084824,
      0.0011528721079230309,
      0.0011279378086328506,
      0.0011148788034915924,
      0.0011160662397742271
    ],
    "sweep_fixed_count": 5051987,
    "sweep_fixed_buildmaterialize_s": [
      0.03775982465595007,
      0.03774320241063833,
      0.03773726522922516,
      0.03797472547739744,
      0.037878554314374924
    ],
    "sweep_adaptive_buildcount_s": [
      0.0013630250468850136,
      0.0012395456433296204,
      0.0011742431670427322,
      0.001221735030412674,
      0.0012074876576662064
    ],
    "sweep_adaptive_count": 3586079,
    "sweep_adaptive_buildmaterialize_s": [
      0.03142912033945322,
      0.031191658228635788,
      0.03169626276940107,
      0.037168546579778194,
      0.036286380141973495
    ],
    "n_brute": 12497500
  },
  {
    "N": 5000,
    "subset": 3,
    "quadratic_fixed_s": [
      0.01650233566761017,
      0.016365796327590942,
      0.016342049464583397,
      0.016300493851304054,
      0.016285059042274952
    ],
    "quadratic_fixed_count": 4926962,
    "quadratic_adaptive_s": [
      0.016277936287224293,
      0.016339675523340702,
      0.01635510940104723,
      0.016285059042274952,
      0.0163242407143116
    ],
    "quadratic_adaptive_count": 3552961,
    "sweep_fixed_buildcount_s": [
      0.001180180348455906,
      0.0011528721079230309,
      0.0011409986764192581,
      0.001126750372350216,
      0.0011172527447342873
    ],
    "sweep_fixed_count": 4926962,
    "sweep_fixed_buildmaterialize_s": [
      0.03836772311478853,
      0.03836772311478853,
      0.038379596546292305,
      0.03851020056754351,
      0.03829173557460308
    ],
    "sweep_adaptive_buildcount_s": [
      0.0014212019741535187,
      0.0012561678886413574,
      0.0012051127851009369,
      0.0011801794171333313,
      0.0011552469804883003
    ],
    "sweep_adaptive_count": 3552961,
    "sweep_adaptive_buildmaterialize_s": [
      0.029416640289127827,
      0.02951162401586771,
      0.029591173864901066,
      0.029643414542078972,
      0.029471255838871002
    ],
    "n_brute": 12497500
  },
  {
    "N": 5000,
    "subset": 4,
    "quadratic_fixed_s": [
      0.01665431074798107,
      0.016637688502669334,
      0.016466716304421425,
      0.016543892212212086,
      0.01648690178990364
    ],
    "quadratic_fixed_count": 4937477,
    "quadratic_adaptive_s": [
      0.016404977068305016,
      0.016452468931674957,
      0.016353921964764595,
      0.016359858214855194,
      0.016384792514145374
    ],
    "quadratic_adaptive_count": 3446857,
    "sweep_fixed_buildcount_s": [
      0.0011706827208399773,
      0.0011350633576512337,
      0.001133875921368599,
      0.0011160662397742271,
      0.0011208150535821915
    ],
    "sweep_fixed_count": 4937483,
    "sweep_fixed_buildmaterialize_s": [
      0.038603996858000755,
      0.03867760859429836,
      0.038685920648276806,
      0.03851019963622093,
      0.03864317759871483
    ],
    "sweep_adaptive_buildcount_s": [
      0.0013974569737911224,
      0.0012324219569563866,
      0.001175430603325367,
      0.0011588074266910553,
      0.0011635581031441689
    ],
    "sweep_adaptive_count": 3446873,
    "sweep_adaptive_buildmaterialize_s": [
      0.02872325386852026,
      0.028846733272075653,
      0.028742250986397266,
      0.028776682913303375,
      0.02889422606676817
    ],
    "n_brute": 12497500
  },
  {
    "N": 10000,
    "subset": 0,
    "quadratic_fixed_s": [
      0.03969750367105007,
      0.03950990829616785,
      0.03957164939492941,
      0.039456481114029884,
      0.04012611974030733
    ],
    "quadratic_fixed_count": 20239899,
    "quadratic_adaptive_s": [
      0.03975449316203594,
      0.03947666473686695,
      0.03965713456273079,
      0.0395253449678421,
      0.039678506553173065
    ],
    "quadratic_adaptive_count": 14405469,
    "sweep_fixed_buildcount_s": [
      0.0024767154827713966,
      0.002473154105246067,
      0.002439909614622593,
      0.0024410970509052277,
      0.0024256613105535507
    ],
    "sweep_fixed_count": 20239917,
    "sweep_fixed_buildmaterialize_s": [
      0.14849134162068367,
      0.14765072893351316,
      0.14797605108469725,
      0.14834767766296864,
      0.14825744275003672
    ],
    "sweep_adaptive_buildcount_s": [
      0.0024862140417099,
      0.002449408173561096,
      0.002448221668601036,
      0.0024375347420573235,
      0.002452968619763851
    ],
    "sweep_adaptive_count": 14405514,
    "sweep_adaptive_buildmaterialize_s": [
      0.10762671753764153,
      0.10766589920967817,
      0.10745337046682835,
      0.10750679951161146,
      0.10734651423990726
    ],
    "n_brute": 49995000
  },
  {
    "N": 10000,
    "subset": 1,
    "quadratic_fixed_s": [
      0.03946598060429096,
      0.03946835361421108,
      0.03947310335934162,
      0.03946835454553366,
      0.03950516041368246
    ],
    "quadratic_fixed_count": 19898615,
    "quadratic_adaptive_s": [
      0.0386942308396101,
      0.03911453764885664,
      0.03870135545730591,
      0.038747661747038364,
      0.03872985113412142
    ],
    "quadratic_adaptive_count": 14238066,
    "sweep_fixed_buildcount_s": [
      0.002501649782061577,
      0.0024387212470173836,
      0.0024482207372784615,
      0.0024232864379882812,
      0.002433973364531994
    ],
    "sweep_fixed_count": 19898615,
    "sweep_fixed_buildmaterialize_s": [
      0.14588876999914646,
      0.14583652932196856,
      0.1459980020299554,
      0.14607992582023144,
      0.14614285435527563
    ],
    "sweep_adaptive_buildcount_s": [
      0.0024648429825901985,
      0.0024814652279019356,
      0.002449408173561096,
      0.0024553444236516953,
      0.002462468110024929
    ],
    "sweep_adaptive_count": 14238066,
    "sweep_adaptive_buildmaterialize_s": [
      0.10423696506768465,
      0.10437469277530909,
      0.10476056579500437,
      0.10443049483001232,
      0.10409448854625225
    ],
    "n_brute": 49995000
  },
  {
    "N": 10000,
    "subset": 2,
    "quadratic_fixed_s": [
      0.03989578317850828,
      0.03960845619440079,
      0.039698691107332706,
      0.03966307174414396,
      0.03960251994431019
    ],
    "quadratic_fixed_count": 19829364,
    "quadratic_adaptive_s": [
      0.03946954105049372,
      0.039449356496334076,
      0.03947191592305899,
      0.0395217826589942,
      0.03948378935456276
    ],
    "quadratic_adaptive_count": 14121896,
    "sweep_fixed_buildcount_s": [
      0.0024850275367498398,
      0.002435159869492054,
      0.002429223619401455,
      0.0024149753153324127,
      0.002400727942585945
    ],
    "sweep_fixed_count": 19829364,
    "sweep_fixed_buildmaterialize_s": [
      0.1447097770869732,
      0.14500897750258446,
      0.14426928851753473,
      0.14470858965069056,
      0.14482850767672062
    ],
    "sweep_adaptive_buildcount_s": [
      0.0025028372183442116,
      0.0024779029190540314,
      0.00245534535497427,
      0.002473154105246067,
      0.0024505946785211563
    ],
    "sweep_adaptive_count": 14121896,
    "sweep_adaptive_buildmaterialize_s": [
      0.1055857427418232,
      0.1057080328464508,
      0.1055323127657175,
      0.10549075715243816,
      0.10563085973262787
    ],
    "n_brute": 49995000
  },
  {
    "N": 10000,
    "subset": 3,
    "quadratic_fixed_s": [
      0.03948972560465336,
      0.039515845477581024,
      0.03947428986430168,
      0.0395372174680233,
      0.0394944753497839
    ],
    "quadratic_fixed_count": 20096179,
    "quadratic_adaptive_s": [
      0.03946360480040312,
      0.03946954105049372,
      0.0399978905916214,
      0.03953009285032749,
      0.039483788423240185
    ],
    "quadratic_adaptive_count": 14440229,
    "sweep_fixed_buildcount_s": [
      0.002489776350557804,
      0.002450595609843731,
      0.0024292226880788803,
      0.002441096119582653,
      0.002445845864713192
    ],
    "sweep_fixed_count": 20096179,
    "sweep_fixed_buildmaterialize_s": [
      0.14668663777410984,
      0.1467626253142953,
      0.14689322747290134,
      0.1470131454989314,
      0.14796180184930563
    ],
    "sweep_adaptive_buildcount_s": [
      0.0025099599733948708,
      0.002475528046488762,
      0.002463654614984989,
      0.002483838237822056,
      0.0024660294875502586
    ],
    "sweep_adaptive_count": 14440229,
    "sweep_adaptive_buildmaterialize_s": [
      0.10627675149589777,
      0.10649996437132359,
      0.10618770495057106,
      0.10634799115359783,
      0.10638123471289873
    ],
    "n_brute": 49995000
  },
  {
    "N": 10000,
    "subset": 4,
    "quadratic_fixed_s": [
      0.03951228316873312,
      0.03958114702254534,
      0.039544341154396534,
      0.03953840397298336,
      0.03959895670413971
    ],
    "quadratic_fixed_count": 20092642,
    "quadratic_adaptive_s": [
      0.039487349800765514,
      0.03946716617792845,
      0.03969631623476744,
      0.039458855986595154,
      0.03946835361421108
    ],
    "quadratic_adaptive_count": 14399783,
    "sweep_fixed_buildcount_s": [
      0.0024755289778113365,
      0.0024102265015244484,
      0.00240191537886858,
      0.0023983540013432503,
      0.002392417751252651
    ],
    "sweep_fixed_count": 20092642,
    "sweep_fixed_buildmaterialize_s": [
      0.14679824374616146,
      0.14705113973468542,
      0.14660233911126852,
      0.14668426290154457,
      0.14685404766350985
    ],
    "sweep_adaptive_buildcount_s": [
      0.002474340610206127,
      0.002480277791619301,
      0.0024399086833000183,
      0.002463654614984989,
      0.0024482207372784615
    ],
    "sweep_adaptive_count": 14399783,
    "sweep_adaptive_buildmaterialize_s": [
      0.10693333018571138,
      0.10689058806747198,
      0.10702594090253115,
      0.10687752719968557,
      0.10679679084569216
    ],
    "n_brute": 49995000
  },
  {
    "N": 20000,
    "subset": 0,
    "quadratic_fixed_s": [
      0.10723134409636259,
      0.10735007375478745,
      0.10724915470927954,
      0.10732989106327295,
      0.10728833451867104
    ],
    "quadratic_fixed_count": 79662285,
    "quadratic_adaptive_s": [
      0.10947653651237488,
      0.10959289129823446,
      0.10934830736368895,
      0.10934830736368895,
      0.10930437687784433
    ],
    "quadratic_adaptive_count": 56835475,
    "sweep_fixed_buildcount_s": [
      0.005190892145037651,
      0.0051445867866277695,
      0.0051303403452038765,
      0.005122029222548008,
      0.005162396468222141
    ],
    "sweep_fixed_count": 79662319,
    "sweep_fixed_buildmaterialize_s": [
      0.5611743992194533,
      0.5617858599871397,
      0.5606994768604636,
      0.5614522257819772,
      0.5628389976918697
    ],
    "sweep_adaptive_buildcount_s": [
      0.005311996676027775,
      0.005277564749121666,
      0.005256194621324539,
      0.005295375362038612,
      0.0052336351945996284
    ],
    "sweep_adaptive_count": 56835554,
    "sweep_adaptive_buildmaterialize_s": [
      0.4047091268002987,
      0.4045797102153301,
      0.40392075572162867,
      0.40447166468948126,
      0.40378777775913477
    ],
    "n_brute": 199990000
  },
  {
    "N": 20000,
    "subset": 1,
    "quadratic_fixed_s": [
      0.10734057612717152,
      0.10744861979037523,
      0.10722778178751469,
      0.10749729909002781,
      0.1076362133026123
    ],
    "quadratic_fixed_count": 79939488,
    "quadratic_adaptive_s": [
      0.10969499871134758,
      0.10934830643236637,
      0.10945516265928745,
      0.10943735390901566,
      0.10954302363097668
    ],
    "quadratic_adaptive_count": 56768204,
    "sweep_fixed_buildcount_s": [
      0.00525025837123394,
      0.005167145282030106,
      0.005192078649997711,
      0.005186142399907112,
      0.0052288854494690895
    ],
    "sweep_fixed_count": 79939488,
    "sweep_fixed_buildmaterialize_s": [
      0.5640476699918509,
      0.5640524178743362,
      0.5650438163429499,
      0.5641592750325799,
      0.5633412217721343
    ],
    "sweep_adaptive_buildcount_s": [
      0.0052763791754841805,
      0.005258568562567234,
      0.005236010067164898,
      0.005285876803100109,
      0.005232446826994419
    ],
    "sweep_adaptive_count": 56768204,
    "sweep_adaptive_buildmaterialize_s": [
      0.40383764263242483,
      0.4046129509806633,
      0.4035657485947013,
      0.40432324912399054,
      0.40371653623878956
    ],
    "n_brute": 199990000
  },
  {
    "N": 20000,
    "subset": 2,
    "quadratic_fixed_s": [
      0.10723727941513062,
      0.10726577322930098,
      0.10790691804140806,
      0.10756259970366955,
      0.10737381968647242
    ],
    "quadratic_fixed_count": 79353889,
    "quadratic_adaptive_s": [
      0.10947059746831656,
      0.10920820385217667,
      0.10920226760208607,
      0.10905979108065367,
      0.10917495936155319
    ],
    "quadratic_adaptive_count": 56549954,
    "sweep_fixed_buildcount_s": [
      0.005243132822215557,
      0.0051968274638056755,
      0.005193266086280346,
      0.005181394517421722,
      0.005164771340787411
    ],
    "sweep_fixed_count": 79353889,
    "sweep_fixed_buildmaterialize_s": [
      0.5610473472625017,
      0.5598030537366867,
      0.5599680887535214,
      0.5604548826813698,
      0.5615115836262703
    ],
    "sweep_adaptive_buildcount_s": [
      0.0052656931802630424,
      0.00522532407194376,
      0.005274003371596336,
      0.005213451571762562,
      0.005208701826632023
    ],
    "sweep_adaptive_count": 56549954,
    "sweep_adaptive_buildmaterialize_s": [
      0.40345176588743925,
      0.4032024322077632,
      0.4039112515747547,
      0.4039943628013134,
      0.40339833591133356
    ],
    "n_brute": 199990000
  },
  {
    "N": 20000,
    "subset": 3,
    "quadratic_fixed_s": [
      0.10686327610164881,
      0.10693807806819677,
      0.10682290978729725,
      0.10694045294076204,
      0.10696419887244701
    ],
    "quadratic_fixed_count": 79922448,
    "quadratic_adaptive_s": [
      0.10957033094018698,
      0.11075407173484564,
      0.1094492245465517,
      0.1095394603908062,
      0.10960001312196255
    ],
    "quadratic_adaptive_count": 57007564,
    "sweep_fixed_buildcount_s": [
      0.005268067121505737,
      0.005127964541316032,
      0.005181393586099148,
      0.005180207081139088,
      0.005179019644856453
    ],
    "sweep_fixed_count": 79922448,
    "sweep_fixed_buildmaterialize_s": [
      0.5633673369884491,
      0.5629434678703547,
      0.5643112417310476,
      0.5636511007323861,
      0.5638113869354129
    ],
    "sweep_adaptive_buildcount_s": [
      0.005278753116726875,
      0.005259755998849869,
      0.005230072885751724,
      0.005232447758316994,
      0.005236010067164898
    ],
    "sweep_adaptive_count": 57007564,
    "sweep_adaptive_buildmaterialize_s": [
      0.40701367426663637,
      0.4077913574874401,
      0.4075016565620899,
      0.4064188338816166,
      0.4080038834363222
    ],
    "n_brute": 199990000
  },
  {
    "N": 20000,
    "subset": 4,
    "quadratic_fixed_s": [
      0.10710073728114367,
      0.10730851627886295,
      0.10712567158043385,
      0.10691314283758402,
      0.1074771136045456
    ],
    "quadratic_fixed_count": 80033663,
    "quadratic_adaptive_s": [
      0.10923551023006439,
      0.10969024617224932,
      0.10952046234160662,
      0.10981728788465261,
      0.10929368808865547
    ],
    "quadratic_adaptive_count": 56961388,
    "sweep_fixed_buildcount_s": [
      0.005320309661328793,
      0.005175457336008549,
      0.005205138586461544,
      0.005181392654776573,
      0.005177831277251244
    ],
    "sweep_fixed_count": 80033663,
    "sweep_fixed_buildmaterialize_s": [
      0.5642008194699883,
      0.5653513167053461,
      0.5642625587061048,
      0.5647303573787212,
      0.5654344270005822
    ],
    "sweep_adaptive_buildcount_s": [
      0.005275190807878971,
      0.005251445807516575,
      0.005266878753900528,
      0.005253818817436695,
      0.005219387821853161
    ],
    "sweep_adaptive_count": 56961388,
    "sweep_adaptive_buildmaterialize_s": [
      0.40697923861443996,
      0.40585248824208975,
      0.4058750467374921,
      0.40547492541372776,
      0.40475304424762726
    ],
    "n_brute": 199990000
  },
  {
    "N": 33777,
    "subset": 0,
    "quadratic_fixed_s": [
      0.2447472382336855,
      0.245369384996593,
      0.24480185471475124,
      0.24490277376025915,
      0.2448493456467986
    ],
    "quadratic_fixed_count": 228443905,
    "quadratic_adaptive_s": [
      0.25145194213837385,
      0.2521560126915574,
      0.2515065586194396,
      0.2511788606643677,
      0.25148043781518936
    ],
    "quadratic_adaptive_count": 162700987,
    "sweep_fixed_buildcount_s": [
      0.009157674387097359,
      0.009078124538064003,
      0.009163610637187958,
      0.009108995087444782,
      0.009101870469748974
    ],
    "sweep_fixed_count": 228443966,
    "sweep_fixed_buildmaterialize_s": [
      1.5915712025016546,
      1.5929033542051911,
      1.5959238512441516,
      1.812074875459075,
      1.5972631266340613
    ],
    "sweep_adaptive_buildcount_s": [
      0.009314398281276226,
      0.009142238646745682,
      0.009138677269220352,
      0.0092324735596776,
      0.009138676337897778
    ],
    "sweep_adaptive_count": 162701132,
    "sweep_adaptive_buildmaterialize_s": [
      1.1384426457807422,
      1.1389068802818656,
      1.1390909114852548,
      1.1403233306482434,
      1.137309953570366
    ],
    "n_brute": 570425976
  },
  {
    "N": 33777,
    "subset": 1,
    "quadratic_fixed_s": [
      0.2437463365495205,
      0.24394699092954397,
      0.2439101841300726,
      0.24376770853996277,
      0.2434673197567463
    ],
    "quadratic_fixed_count": 228425042,
    "quadratic_adaptive_s": [
      0.2500865375623107,
      0.24954631458967924,
      0.2504391670227051,
      0.24930885341018438,
      0.2502800691872835
    ],
    "quadratic_adaptive_count": 162683351,
    "sweep_fixed_buildcount_s": [
      0.009151737205684185,
      0.009079311974346638,
      0.009085248224437237,
      0.008987890556454659,
      0.009049628861248493
    ],
    "sweep_fixed_count": 228425103,
    "sweep_fixed_buildmaterialize_s": [
      1.6006314875558019,
      1.602533545345068,
      1.6058473084121943,
      1.5990867987275124,
      1.6026166500523686
    ],
    "sweep_adaptive_buildcount_s": [
      0.009379698894917965,
      0.009177858009934425,
      0.009085247293114662,
      0.009056753478944302,
      0.009052004665136337
    ],
    "sweep_adaptive_count": 162683496,
    "sweep_adaptive_buildmaterialize_s": [
      1.1435943357646465,
      1.143321255221963,
      1.1424094047397375,
      1.143267823383212,
      1.1423975294455886
    ],
    "n_brute": 570425976
  },
  {
    "N": 33777,
    "subset": 2,
    "quadratic_fixed_s": [
      0.2438852470368147,
      0.24492769874632359,
      0.24504524189978838,
      0.24505948834121227,
      0.24528626538813114
    ],
    "quadratic_fixed_count": 228437048,
    "quadratic_adaptive_s": [
      0.2416281821206212,
      0.2415379462763667,
      0.24212091229856014,
      0.24157950188964605,
      0.24181696213781834
    ],
    "quadratic_adaptive_count": 162699492,
    "sweep_fixed_buildcount_s": [
      0.009107807651162148,
      0.008991451002657413,
      0.008985514752566814,
      0.008977203629910946,
      0.00895583163946867
    ],
    "sweep_fixed_count": 228437109,
    "sweep_fixed_buildmaterialize_s": [
      1.5984693793579936,
      1.6037041982635856,
      1.5978899700567126,
      1.60214763879776,
      1.6035367827862501
    ],
    "sweep_adaptive_buildcount_s": [
      0.00935001578181982,
      0.009183794260025024,
      0.009145800024271011,
      0.009222975000739098,
      0.009104243479669094
    ],
    "sweep_adaptive_count": 162699637,
    "sweep_adaptive_buildmaterialize_s": [
      1.143608563579619,
      1.145059447735548,
      1.1449953317642212,
      1.1397628830745816,
      1.1396192191168666
    ],
    "n_brute": 570425976
  },
  {
    "N": 33777,
    "subset": 3,
    "quadratic_fixed_s": [
      0.23646578192710876,
      0.23674954753369093,
      0.23682672157883644,
      0.23639691807329655,
      0.2376055922359228
    ],
    "quadratic_fixed_count": 228440504,
    "quadratic_adaptive_s": [
      0.24719188269227743,
      0.24723225086927414,
      0.24759794119745493,
      0.24661010317504406,
      0.24671458546072245
    ],
    "quadratic_adaptive_count": 162687921,
    "sweep_fixed_buildcount_s": [
      0.009104244410991669,
      0.009012822061777115,
      0.008949896320700645,
      0.008945145644247532,
      0.008995013311505318
    ],
    "sweep_fixed_count": 228440564,
    "sweep_fixed_buildmaterialize_s": [
      1.5938246184960008,
      1.59467947576195,
      1.5929056415334344,
      1.5943399034440517,
      1.5972024900838733
    ],
    "sweep_adaptive_buildcount_s": [
      0.009160047397017479,
      0.009146987460553646,
      0.009057939983904362,
      0.009154112078249454,
      0.009161236695945263
    ],
    "sweep_adaptive_count": 162688065,
    "sweep_adaptive_buildmaterialize_s": [
      1.1398341059684753,
      1.139410238713026,
      1.1372054144740105,
      1.1392855681478977,
      1.1415473809465766
    ],
    "n_brute": 570425976
  },
  {
    "N": 33777,
    "subset": 4,
    "quadratic_fixed_s": [
      0.24096684623509645,
      0.24175640288740396,
      0.2412244901061058,
      0.2419558698311448,
      0.241632922552526
    ],
    "quadratic_fixed_count": 228437073,
    "quadratic_adaptive_s": [
      0.2474044058471918,
      0.24713607504963875,
      0.2473925333470106,
      0.24722630996257067,
      0.24686774425208569
    ],
    "quadratic_adaptive_count": 162701287,
    "sweep_fixed_buildcount_s": [
      0.009336957708001137,
      0.009154112078249454,
      0.00909830816090107,
      0.009030631743371487,
      0.009105432778596878
    ],
    "sweep_fixed_count": 228437134,
    "sweep_fixed_buildmaterialize_s": [
      1.5918204244226217,
      1.5943185091018677,
      1.5965067083016038,
      1.5949394656345248,
      1.5931846275925636
    ],
    "sweep_adaptive_buildcount_s": [
      0.00929183978587389,
      0.009272841736674309,
      0.009241972118616104,
      0.00929302629083395,
      0.009225348941981792
    ],
    "sweep_adaptive_count": 162701432,
    "sweep_adaptive_buildmaterialize_s": [
      1.1390528427436948,
      1.13860285282135,
      1.139945692382753,
      1.1431407248601317,
      1.139929068274796
    ],
    "n_brute": 570425976
  }
]
